Measurements of $\pi^{\pm}$ differential yields from the surface of the T2K replica target for incoming 31 GeV/c protons with the NA61/SHINE spectrometer at the CERN SPS

Measurements of particle emission from a replica of the T2K 90 cm-long carbon target were performed in the NA61/SHINE experiment at CERN SPS, using data collected during a high-statistics run in 2009. An efficient use of the long-target measurements for neutrino flux predictions in T2K requires dedicated reconstruction and analysis techniques. Fully-corrected differential yields of $\pi^\pm$-mesons from the surface of the T2K replica target for incoming 31 GeV/c protons are presented. A possible strategy to implement these results into the T2K neutrino beam predictions is discussed and the propagation of the uncertainties of these results to the final neutrino flux is performed.

==> QuestionsAndAnswers.txt <==
From alain.blondel@cern.ch Wed May 11 09:36:43 2016
Date: Wed, 11 May 2016 09:37:10 +0200
From: Alain Blondel <alain.blondel@cern.ch>
To: Boris Popov <popovb@mail.cern.ch>
Cc: Marek Gazdzicki <Marek.Gazdzicki@cern.ch>, Alexander Korzenev <alexander.korzenev@cern.ch>, Alexis Haesler <alexis.haesler@gmail.com>, Dimitar Ivanov Kolev <Dimitar.Kolev@cern.ch>, "amarino@colorado.edu" <amarino@colorado.edu>, Silvestro Di Luise <Silvestro.Di.Luise@cern.ch>, Takeshi Nakadaira <nakadair@neutrino.kek.jp>, Peter Seyboth <pxs@mppmu.mpg.de>, Matej Pavin <matej.pavin@cern.ch>
Subject: Re: Fwd: European Physical Journal C - Our decision on your Manuscript ID EPJC-16-04-034

Hello Boris, some more info on top of yours. Do you have in the slides 
shown at your meetings the impact parameter plots for LT 2009 data?

Alain &Alex

On 10.05.2016 11:21, Boris Popov wrote:
> Dear All,
>   My proposal for some of those items are in-line.
> Your comments, corrections, suggestions are more than welcome!
>   Best wishes,
>      Boris
>
>> Begin forwarded message:
>>
>>> From: <epjc.bologna@sif.it>
>>> Date: 8 May 2016 at 17:58:24 GMT+2
>>> To: <alexander.korzenev@cern.ch>
>>> Cc: <karsten.heeger@yale.edu>
>>> Subject: European Physical Journal C - Our decision on your Manuscript
>> ID EPJC-16-04-034
>>>
>>> 08-May-2016
>>>
>>> THE EUROPEAN PHYSICAL JOURNAL C (Particles and Fields)
>>>
>>> Reviewer(s)' Comments to Author:
>>> Referee: 1
>>>
>>> Comments to the Author
>>> Comments on manuscript EPJC-16-04-034.
>>>
>>> In general the manuscript is well-written and reasonably clear. I have a
>> number of comments to improve the clarity or content.
>>>
>>> Figure 1: What does "p250ka" mean in the title of each histogram? Is it
>> relevant for the reader?
>
> Add at the end of the Fig.1 caption:
> "... for the positive focussing at 250 kA horn current ('p250ka'
> configuration)."

OK
>
>
>>>
>>> Figure 4: Give the number of bins and the rationale for the binning
>> shown in the figure. This will help the reader understand the
>> approximate statistics per bin.
>
> Add at the end of the sentence
> "The binning of the T2K replica target analysis is overlaid."
> "(132 bins in total)."... if 132 is the right number?

After the sentence 'The binning ... is overlaid', introduce:  "The bins 
in polar angle and in z along the target were defined to ensure adequate 
sampling of the T2K beam focusing efficiency. The binning in momentum 
bins was then defined to feature roughly equipopulated bins"

>
>>>
>>> End section 2.3 and Figure 5. Should indicate here why only a maximum of
>> ~85% of the numu flux at SK can be constrained directly from the
>> results in this manuscript. I believe the reasons are given in section
>> 7.1 as due to interactions in the beam and horns, but it should be
>> stated in section 2.3 to inform the reader.
>
> Add at the end of Sec. 2.3:
> "The rest of the flux is due to the particles produced in the
> re-interactions with the beam line elements."
The remaining flux originates from particles produced in interactions of 
primary protons or secondaries with the beam line elements, or by other 
particle species such as kaon decays, which are not included in the 
present analysis.

>>>
>>> Section 4.2: In the extrapolation back to the target, tracks are
>> accepted if the point of closest approach is within 1 standard
>> deviation. Why was this cut chosen? What fraction of tracks are
>> rejected? What is the expected acceptance of this cut based on
>> simulation? Can the distribution of the point of closest approach be
>> shown to justify the choice?
>

yes, Would like to ask Alexis if he can provide plot of this quantity in 
x and y, and fraction of tracks missed in data and MC.

> Need Alexis' help here.
>
>>>
>>> Figure 8 and section 4.3 show that the beam was parallel to but not
>> centered on the T2K replica target. How is this effect taken into
>> account in the extrapolation to the actual T2K target?
>
> The re-weighting of the beam profile is discussed in Alexis's thesis.
> The corresponding discussion is placed at the end Sec. 7.1.
>
The relative off-centered position of the incoming particles in the 
target cancels to first order. A reweigthing was performed and described 
in A. Haesler's thesis and showed negligible difference.

>
>>>
>>> Section 5.2: Should state the origin of pions that do not originate from
>> the target.
>
> Add "coming from decays of neutral strange particles" to the first
> sentence of Sec. 5.2.
Neutral and charged!

The feed-down correction comes from particles of various origins: (i) 
interactions of particles outside the target, (ii) decays in flight of
strange particles.

>
>>>
>>> Section 5.5: Losses due to decay-in-flight and acceptance are described
>> here. Do acceptance losses include losses due to absorption or
>> interactions of pions with the detector? If not, how are such losses
>> taken into account?
>

  Yes, acceptance losses include losses due to absorption or
  interactions of pions with the detector

>
>>>
>>> Section 5.7: How are the bin-to-bin correlations between the systematic
>> uncertainties assessed? Presumably these are the elements of the
>> covariance matrix in equation 6.
>
> Need Alexis' help here.

The momentum and angle resolution are significantly smaller than the bin 
sizes, and bin to bin correlations are very small. The only significant 
bin-to-bin correlation concerns the first/second longitudinal bins along 
the target. These correlations were studied in the context of the 
systematic errors on alignment and backward extrapolation.
>
>>>
>>> Section 5.8: This says that simulation statistics are "almost a factor
>> of 10" higher than data statistics. This does not appear to be
>> consistent with Section 4.5 (1e7 events simulated) and Section 4.4.1
>> (1.6e6 events selected). That's a factor of 6.25, not "almost...10".
>

Update the numbers to make it consistent.

OK
>
>>>
>>> Equation 6: The matrix C_X should be shown, perhaps as a 2d histogram
>> with a Z color scale, so that readers can understand the magnitude of
>> the correlations between bins and the impact on the neutrino flux.
>
> Need Alexis' help here.

I wonder if we even have this matrix plotted in this way.

>
>>>
>>> Equation 7: f_1 is not defined.
>>>
>
> Add something like this:
> "Y_1 = f_1 (X)"
>
>>> Figure 23: The negative sign of the "x 10^-3" factor for the ordinate
>> cannot be easily seen for this and other figures in the manuscript.
>> The negative sign is more visible in Figure 24, for example.
>
> Need Alexis' help here.
>


>>>
>>> Figure 29: This figure appears to show that the "pi loss" component of
>> the uncertainty peaks at ~200 MeV and then drops to nearly zero as Enu
>> approaches zero. I would naively expect the effect due to pion
>> decay-in-flight to increase monotonically as the neutrino energy
>> approaches zero. An explanation would be appreciated.

>
> I guess this is due to re-absorbtion in the target itself
> (BTW, the color code between the "pi loss" and the "Stat" could be
> improved...)

The proportion of the SK flux that is coming from pions originated from 
the long target surface becomes very small at these low energies, this 
explains the result that the relative flux uncertainty related to 
measurements made in NA61 is small. Probably the flux at these low 
momenta originates from muon decays and tertiary pions.

>
>>>
>>> I encourage the authors to provide the data shown in  figures 14-27 as
>> supplementary material in a form so that others can make use of these
>> data to predict neutrino fluxes, compare with other data, compare with
>> other simulations, etc.
>>
>
> In principle, those tables are included into Alexis' thesis.
> However, most probably, they need to be updated. In this case,
> we need Alexis' help here to dump all the numbers again...

I think these numbers have produced for T2K. If Alexis remembers that?


>


cheers,

Alain and Alex.
-- 
Alain Blondel -- DPNC University of Geneva
Telephone:
mobile: +41 75 411 4058
CERN:   +41 22 767 5827
Uni:    +41 22 379 6227
home:   +33 4 5040 46 51


==> na61_piminus_replica_2009_paper.txt <==
z	theta	p	        multiplicities	Stat	        StatFrac	Sys	        SysFrac
z 1	0 - 20	0.7 - 1.3	8.38008e-06	3.38408e-06	0.403824	9.07836e-07	0.108333
 	 	1.3 - 2.175	1.02529e-05	1.52387e-06	0.148629	9.65199e-07	0.0941393
 	 	2.175 - 3.325	1.1993e-05	1.97009e-06	0.164271	8.36514e-07	0.0697503
 	 	3.325 - 4.675	1.55763e-05	2.03372e-06	0.130565	9.38557e-07	0.0602553
 	 	4.675 - 8.95	9.88227e-06	9.20997e-07	0.0931969	5.7775e-07	0.0584633
 	 	8.95 - 17.65	1.05685e-06	3.43917e-07	0.325417	1.03287e-07	0.0977307
 	 	17.65 - 29.3	8.81812e-08	1.82617e-08	0.207092	7.36932e-09	0.0835702
 	20 - 40	0.6 - 1.23	0.000101178	1.28513e-05	0.127017	8.73629e-06	0.0863457
 	 	1.23 - 1.775	0.000119869	9.83827e-06	0.082075	8.18106e-06	0.0682498
 	 	1.775 - 2.15	0.000147612	1.48987e-05	0.100931	9.59987e-06	0.0650345
 	 	2.15 - 2.575	0.000152509	1.6054e-05	0.105266	8.60063e-06	0.0563941
 	 	2.575 - 2.975	0.000153649	1.38625e-05	0.0902221	8.13888e-06	0.0529707
 	 	2.975 - 3.425	0.000132908	1.21748e-05	0.0916035	6.52781e-06	0.0491152
 	 	3.425 - 4.025	0.000131235	1.23062e-05	0.0937724	6.35597e-06	0.0484319
 	 	4.025 - 4.825	0.000101434	1.2549e-05	0.123716	6.36908e-06	0.0627901
 	 	4.825 - 6.05	8.36082e-05	9.52863e-06	0.113968	7.73235e-06	0.0924831
 	 	6.05 - 7.75	8.20714e-05	9.82963e-06	0.119769	8.83134e-06	0.107606
 	 	7.75 - 9.55	4.42552e-05	7.29276e-06	0.164789	4.42127e-06	0.0999038
 	 	9.55 - 11.625	5.01204e-05	7.65083e-06	0.152649	4.4769e-06	0.0893229
 	 	11.625 - 14.125	2.19669e-05	5.17458e-06	0.235563	1.36506e-06	0.0621416
 	 	14.125 - 18.125	9.58289e-06	6.4565e-06	0.673752	7.43406e-07	0.0775764
 	40 - 60	0.6 - 1.175	0.00024078	4.13391e-05	0.171688	1.29632e-05	0.0538385
 	 	1.175 - 1.675	0.000327295	3.52098e-05	0.107578	1.71635e-05	0.0524403
 	 	1.675 - 1.975	0.000348589	2.51387e-05	0.0721158	1.83343e-05	0.0525958
 	 	1.975 - 2.275	0.000321004	1.7518e-05	0.0545727	1.59507e-05	0.0496902
 	 	2.275 - 2.6	0.000293822	2.78699e-05	0.0948529	1.35464e-05	0.0461041
 	 	2.6 - 3.1	0.00029225	2.88954e-05	0.0988722	1.49443e-05	0.0511351
 	 	3.1 - 3.925	0.000297916	2.69685e-05	0.090524	2.26949e-05	0.0761788
 	 	3.925 - 4.9	0.000275786	2.398e-05	0.0869516	2.2626e-05	0.0820421
 	 	4.9 - 5.95	0.000260673	2.22932e-05	0.0855219	1.60566e-05	0.0615969
 	 	5.95 - 6.92	0.000214929	2.17005e-05	0.100966	1.07319e-05	0.0499322
 	 	6.92 - 8.175	0.000116422	1.27192e-05	0.109251	6.2619e-06	0.0537863
 	 	8.175 - 9.5	0.000122379	1.09379e-05	0.0893779	7.47365e-06	0.0610699
 	 	9.5 - 11.2	5.47137e-05	2.95631e-06	0.0540324	3.42344e-06	0.0625702
 	 	11.2 - 13.325	3.32933e-05	4.59483e-06	0.138011	2.06534e-06	0.0620348
 	 	13.325 - 16.5	1.30634e-05	3.2763e-06	0.2508	9.3639e-07	0.0716806
 	 	16.5 - 19	4.70759e-06	3.56845e-06	0.758021	4.37445e-07	0.0929232
 	60 - 80	0.6 - 1.25	0.000812357	6.21208e-05	0.0764699	4.89652e-05	0.0602754
 	 	1.25 - 1.875	0.000842734	4.05352e-05	0.0480996	5.04653e-05	0.0598829
 	 	1.875 - 2.275	0.000838596	4.96575e-05	0.059215	4.54908e-05	0.0542463
 	 	2.275 - 2.875	0.000805194	6.43671e-05	0.0799398	4.96408e-05	0.0616507
 	 	2.875 - 3.55	0.000834811	5.84558e-05	0.0700229	4.95748e-05	0.0593845
 	 	3.55 - 4.225	0.000663491	5.59639e-05	0.0843475	3.70465e-05	0.0558357
 	 	4.225 - 4.95	0.000625443	3.73456e-05	0.0597106	4.06704e-05	0.0650266
 	 	4.95 - 5.75	0.000482721	3.42469e-05	0.0709455	2.8334e-05	0.0586964
 	 	5.75 - 6.625	0.000464024	3.1015e-05	0.0668393	3.02179e-05	0.0651214
 	 	6.625 - 7.725	0.000292093	2.37572e-05	0.0813343	1.80416e-05	0.0617667
 	 	7.725 - 9.325	0.000148596	1.33913e-05	0.0901185	9.89086e-06	0.066562
 	 	9.325 - 11.825	8.48157e-05	7.51965e-06	0.0886587	5.5852e-06	0.065851
 	 	11.825 - 14.325	2.3499e-05	5.99075e-06	0.254936	1.15651e-06	0.0492151
 	80 - 100	0.5 - 1.3	0.00146898	8.92302e-05	0.0607428	9.5481e-05	0.064998
 	 	1.3 - 1.7	0.00167681	0.000102941	0.061391	9.86888e-05	0.058855
 	 	1.7 - 2.2	0.00167404	0.000117146	0.0699782	9.70859e-05	0.0579951
 	 	2.2 - 2.675	0.00171874	0.00010048	0.0584616	9.24615e-05	0.0537962
 	 	2.675 - 3.1	0.0015091	0.000118257	0.0783626	9.05679e-05	0.0600144
 	 	3.1 - 3.55	0.00139474	7.98093e-05	0.0572216	8.37973e-05	0.060081
 	 	3.55 - 4.05	0.00128934	7.79524e-05	0.0604592	8.24938e-05	0.0639814
 	 	4.05 - 4.6	0.00101186	6.39504e-05	0.0632007	6.1328e-05	0.0606091
 	 	4.6 - 5.275	0.000933966	5.62156e-05	0.0601903	5.23164e-05	0.0560153
 	 	5.275 - 6.125	0.000567934	3.94442e-05	0.0694521	3.32971e-05	0.0586284
 	 	6.125 - 7.275	0.000382236	2.36885e-05	0.0619735	2.54748e-05	0.0666469
 	 	7.275 - 9.2	0.000197814	1.4449e-05	0.0730435	1.1343e-05	0.057342
 	 	9.2 - 11.7	5.23479e-05	6.15273e-06	0.117535	2.69246e-06	0.0514339
 	100 - 140	0.5 - 1.3	0.00656563	0.000262467	0.0399759	0.000465616	0.0709172
 	 	1.3 - 1.65	0.00685296	0.000329511	0.0480831	0.000401054	0.0585227
 	 	1.65 - 1.95	0.00626977	0.000399385	0.0637	0.000330683	0.0527425
 	 	1.95 - 2.275	0.00603281	0.000242417	0.0401831	0.000327865	0.054347
 	 	2.275 - 2.575	0.00534819	0.00022941	0.0428949	0.000250411	0.0468216
 	 	2.575 - 2.9	0.0050766	0.000250648	0.0493733	0.000263905	0.0519847
 	 	2.9 - 3.275	0.00477975	0.000201233	0.0421011	0.000247104	0.0516981
 	 	3.275 - 3.675	0.00369826	0.000186405	0.0504034	0.000187293	0.0506435
 	 	3.675 - 4.2	0.00302479	0.000147907	0.0488982	0.000156857	0.0518572
 	 	4.2 - 4.8	0.00238899	0.000119708	0.050108	0.000121118	0.0506982
 	 	4.8 - 5.725	0.00145164	7.69314e-05	0.0529962	7.9361e-05	0.0546699
 	 	5.725 - 7.075	0.000822138	4.33024e-05	0.0526705	4.40987e-05	0.053639
 	 	7.075 - 9.575	0.00020808	1.75099e-05	0.0841498	1.02829e-05	0.0494182
 	140 - 180	0.4 - 0.925	0.0088478	0.000581078	0.0656748	0.000600075	0.067822
 	 	0.925 - 1.45	0.00959788	0.000628494	0.0654826	0.000525082	0.0547081
 	 	1.45 - 1.775	0.00933911	0.000623954	0.0668109	0.000466411	0.0499417
 	 	1.775 - 2.1	0.00768658	0.000395611	0.0514678	0.000366618	0.0476958
 	 	2.1 - 2.425	0.00678947	0.000356793	0.0525509	0.000321039	0.0472848
 	 	2.425 - 2.825	0.00573645	0.00027779	0.0484255	0.000277717	0.0484126
 	 	2.825 - 3.3	0.00445542	0.000232741	0.0522377	0.000215362	0.0483371
 	 	3.3 - 3.95	0.0027821	0.000156054	0.0560921	0.000117782	0.0423356
 	 	3.95 - 5.05	0.00147101	5.96675e-05	0.0405623	6.70282e-05	0.0455662
 	 	5.05 - 7.55	0.000360387	2.91177e-05	0.0807957	1.58704e-05	0.0440372
 	180 - 220	0.4 - 0.75	0.0102137	0.000757434	0.0741583	0.000862434	0.0844386
 	 	0.75 - 1.05	0.012777	0.000929093	0.0727159	0.000855194	0.0669321
 	 	1.05 - 1.325	0.013054	0.000805729	0.0617228	0.000776726	0.0595011
 	 	1.325 - 1.675	0.0102677	0.000652371	0.0635365	0.000548004	0.0533718
 	 	1.675 - 2.075	0.007252	0.000470921	0.0649367	0.000322897	0.0445253
 	 	2.075 - 2.475	0.00568275	0.000376111	0.0661847	0.000264439	0.0465335
 	 	2.475 - 2.925	0.00409165	0.0002693	0.065817	0.000180855	0.044201
 	 	2.925 - 3.5	0.00244364	0.000158942	0.0650431	9.67091e-05	0.0395758
 	 	3.5 - 4.4	0.0014569	9.79349e-05	0.0672216	6.06344e-05	0.0416189
 	 	4.4 - 6.9	0.000380018	1.95901e-05	0.0515505	1.49299e-05	0.0392873
 	220 - 260	0.3 - 0.7	0.0131713	0.00091865	0.0697464	0.00092792	0.0704502
 	 	0.7 - 0.975	0.0148594	0.000980863	0.0660095	0.000810528	0.0545464
 	 	0.975 - 1.325	0.0133233	0.000733943	0.0550872	0.000674535	0.0506282
 	 	1.325 - 1.675	0.0102932	0.000608842	0.0591499	0.000427673	0.0415491
 	 	1.675 - 2.15	0.00663873	0.000405844	0.0611327	0.000285777	0.043047
 	 	2.15 - 2.925	0.00379555	0.000238203	0.0627584	0.000151604	0.0399427
 	 	2.925 - 5.425	0.00079661	5.82904e-05	0.0731732	3.00075e-05	0.037669
 	260 - 300	0.3 - 0.675	0.0122173	0.000951568	0.0778867	0.00085625	0.0700848
 	 	0.675 - 0.975	0.0152421	0.00114677	0.0752367	0.000834221	0.0547313
 	 	0.975 - 1.25	0.0135437	0.00088872	0.0656185	0.000635318	0.0469086
 	 	1.25 - 1.625	0.00874358	0.000559812	0.0640254	0.000409085	0.0467869
 	 	1.625 - 2.225	0.00492626	0.000331289	0.0672496	0.000229943	0.046677
 	 	2.225 - 4.725	0.00119981	7.83919e-05	0.0653372	4.63996e-05	0.0386726
 	300 - 340	0.2 - 0.45	0.0105587	0.00139524	0.13214	0.00125682	0.119031
 	 	0.45 - 0.7	0.00995831	0.0013179	0.132341	0.000943722	0.0947672
 	 	0.7 - 0.95	0.00835069	0.000985361	0.117998	0.000627707	0.0751683
 	 	0.95 - 1.275	0.00727474	0.00089226	0.122652	0.000474401	0.0652121
 	 	1.275 - 2.55	0.00387056	0.000846796	0.218778	0.000217258	0.0561309
z 2	0 - 20	0.7 - 1.3	3.08884e-05	1.512e-05	0.489503	2.9857e-06	0.0966608
 	 	1.3 - 2.175	3.19e-05	5.66611e-06	0.177621	2.75355e-06	0.086318
 	 	2.175 - 3.325	5.16298e-05	6.92683e-06	0.134163	2.92544e-06	0.0566619
 	 	3.325 - 4.675	4.32515e-05	4.92556e-06	0.113882	2.07807e-06	0.0480462
 	 	4.675 - 8.95	2.83616e-05	2.91702e-06	0.102851	1.39689e-06	0.0492528
 	 	8.95 - 17.65	7.98347e-06	1.14547e-06	0.14348	7.90889e-07	0.0990658
 	 	17.65 - 29.3	3.99993e-07	3.63151e-07	0.907894	4.80997e-08	0.120251
 	20 - 40	0.6 - 1.23	0.000437242	7.76196e-05	0.177521	2.43592e-05	0.055711
 	 	1.23 - 1.775	0.000538968	4.05547e-05	0.0752451	2.42963e-05	0.0450793
 	 	1.775 - 2.15	0.000499101	4.12162e-05	0.0825809	1.96149e-05	0.0393006
 	 	2.15 - 2.575	0.000543706	4.24626e-05	0.0780984	2.00415e-05	0.036861
 	 	2.575 - 2.975	0.00051792	4.31284e-05	0.0832725	1.78539e-05	0.0344723
 	 	2.975 - 3.425	0.000524233	4.25378e-05	0.0811428	1.84233e-05	0.0351432
 	 	3.425 - 4.025	0.000457602	4.06418e-05	0.0888147	1.46267e-05	0.0319638
 	 	4.025 - 4.825	0.000456554	2.93924e-05	0.0643788	1.7937e-05	0.0392878
 	 	4.825 - 6.05	0.000456008	3.35224e-05	0.0735128	2.34079e-05	0.0513321
 	 	6.05 - 7.75	0.000360375	2.55819e-05	0.0709868	1.72993e-05	0.0480036
 	 	7.75 - 9.55	0.000237494	1.83213e-05	0.0771441	9.80425e-06	0.0412821
 	 	9.55 - 11.625	0.000131106	1.35932e-05	0.10368	5.24192e-06	0.0399822
 	 	11.625 - 14.125	8.0384e-05	1.21195e-05	0.15077	3.02887e-06	0.0376799
 	 	14.125 - 18.125	2.50506e-05	4.32053e-06	0.172472	8.53862e-07	0.0340855
 	 	18.125 - 23.625	4.70497e-06	4.59236e-06	0.976066	1.65798e-07	0.0352388
 	 	23.625 - 29.625	4.92902e-07	4.57613e-07	0.928405	7.55275e-08	0.15323
 	40 - 60	0.6 - 1.175	0.00132514	9.4704e-05	0.0714672	5.04641e-05	0.0380821
 	 	1.175 - 1.675	0.00155183	7.74196e-05	0.0498893	5.51306e-05	0.0355262
 	 	1.675 - 1.975	0.00153788	9.19387e-05	0.0597828	5.11904e-05	0.0332863
 	 	1.975 - 2.275	0.00177397	9.59377e-05	0.0540809	5.70141e-05	0.0321394
 	 	2.275 - 2.6	0.00186217	0.000104692	0.0562207	6.13235e-05	0.0329313
 	 	2.6 - 3.1	0.00194676	0.000106865	0.0548938	6.3281e-05	0.0325059
 	 	3.1 - 3.925	0.0018611	8.14695e-05	0.043775	6.37623e-05	0.0342606
 	 	3.925 - 4.9	0.00141053	5.83846e-05	0.0413921	4.49739e-05	0.0318845
 	 	4.9 - 5.95	0.00113305	5.61227e-05	0.0495322	3.40479e-05	0.0300497
 	 	5.95 - 6.92	0.000916311	3.62106e-05	0.0395178	2.97745e-05	0.0324938
 	 	6.92 - 8.175	0.00074872	1.98339e-05	0.0264904	2.36536e-05	0.0315921
 	 	8.175 - 9.5	0.000430206	3.00679e-05	0.0698919	1.34672e-05	0.0313041
 	 	9.5 - 11.2	0.000340359	1.79853e-05	0.0528423	1.04547e-05	0.0307166
 	 	11.2 - 13.325	0.000159093	1.05952e-05	0.0665974	5.65128e-06	0.0355218
 	 	13.325 - 16.5	5.17524e-05	6.10007e-06	0.11787	1.66588e-06	0.0321895
 	 	16.5 - 19	1.63203e-05	3.8843e-06	0.238004	7.34342e-07	0.0449956
 	60 - 80	0.6 - 1.25	0.00269755	0.000193026	0.0715562	0.000105464	0.0390963
 	 	1.25 - 1.875	0.00315148	0.000105881	0.0335972	0.000108945	0.0345696
 	 	1.875 - 2.275	0.00352556	0.000255411	0.0724453	0.000114854	0.0325775
 	 	2.275 - 2.875	0.00305769	0.000155014	0.0506964	9.55292e-05	0.0312423
 	 	2.875 - 3.55	0.00318931	0.000135654	0.042534	9.60429e-05	0.030114
 	 	3.55 - 4.225	0.00286418	0.000132775	0.0463572	8.51588e-05	0.0297324
 	 	4.225 - 4.95	0.0023802	8.65891e-05	0.036379	7.01814e-05	0.0294855
 	 	4.95 - 5.75	0.0018297	7.34864e-05	0.0401632	5.39316e-05	0.0294757
 	 	5.75 - 6.625	0.00132496	5.60642e-05	0.0423138	3.83824e-05	0.0289687
 	 	6.625 - 7.725	0.00101832	4.27252e-05	0.0419566	2.96417e-05	0.0291084
 	 	7.725 - 9.325	0.000595767	2.65124e-05	0.0445013	1.75607e-05	0.0294757
 	 	9.325 - 11.825	0.000287128	1.52623e-05	0.053155	8.65674e-06	0.0301494
 	 	11.825 - 14.325	8.1936e-05	8.46077e-06	0.103261	2.71805e-06	0.0331728
 	80 - 100	0.5 - 1.3	0.0041617	0.000168463	0.0404794	0.000307157	0.0738056
 	 	1.3 - 1.7	0.00486134	0.000183815	0.0378115	0.000220322	0.0453212
 	 	1.7 - 2.2	0.00506159	0.000203634	0.0402313	0.000185918	0.0367312
 	 	2.2 - 2.675	0.0046466	0.000183828	0.0395619	0.000147224	0.0316842
 	 	2.675 - 3.1	0.00413713	0.000141023	0.0340873	0.000125016	0.0302181
 	 	3.1 - 3.55	0.00365842	0.000131283	0.0358851	0.000108558	0.0296734
 	 	3.55 - 4.05	0.00348918	0.000126062	0.0361292	0.000102496	0.0293754
 	 	4.05 - 4.6	0.00229457	9.043e-05	0.0394105	6.80729e-05	0.029667
 	 	4.6 - 5.275	0.00216202	8.6025e-05	0.0397891	6.32126e-05	0.0292377
 	 	5.275 - 6.125	0.0015952	6.26959e-05	0.0393029	4.58068e-05	0.0287154
 	 	6.125 - 7.275	0.000987538	4.31162e-05	0.0436603	2.95933e-05	0.0299667
 	 	7.275 - 9.2	0.000520838	2.55006e-05	0.0489607	1.53047e-05	0.0293848
 	 	9.2 - 11.7	0.000152381	1.10038e-05	0.0722126	4.52257e-06	0.0296794
 	100 - 140	0.5 - 1.3	0.012263	0.000377588	0.0307909	0.000649364	0.0529533
 	 	1.3 - 1.65	0.0136013	0.000850551	0.0625347	0.000510906	0.0375632
 	 	1.65 - 1.95	0.0128051	0.000800023	0.0624771	0.000430681	0.0336337
 	 	1.95 - 2.275	0.012037	0.000378509	0.0314455	0.000379444	0.0315231
 	 	2.275 - 2.575	0.0112243	0.000333362	0.0297	0.000341052	0.030385
 	 	2.575 - 2.9	0.00926255	0.000310111	0.03348	0.000279016	0.030123
 	 	2.9 - 3.275	0.00854789	0.000270098	0.0315982	0.000255294	0.0298663
 	 	3.275 - 3.675	0.00724427	0.000238723	0.0329533	0.000211519	0.0291981
 	 	3.675 - 4.2	0.00527464	0.000196136	0.0371847	0.000152837	0.0289758
 	 	4.2 - 4.8	0.00416784	0.000161737	0.0388061	0.000121339	0.0291133
 	 	4.8 - 5.725	0.00260223	9.80462e-05	0.0376777	7.62322e-05	0.0292949
 	 	5.725 - 7.075	0.00143434	5.98936e-05	0.0417568	4.13828e-05	0.0288514
 	 	7.075 - 9.575	0.000444068	2.63948e-05	0.0594385	1.2884e-05	0.0290136
 	140 - 180	0.4 - 0.925	0.0151269	0.000741275	0.0490039	0.000810333	0.0535691
 	 	0.925 - 1.45	0.0152285	0.00077089	0.0506215	0.000590299	0.0387628
 	 	1.45 - 1.775	0.0150876	0.000643964	0.0426818	0.000500325	0.0331614
 	 	1.775 - 2.1	0.0126185	0.000505659	0.0400727	0.000402481	0.0318961
 	 	2.1 - 2.425	0.0110247	0.000453996	0.04118	0.000332674	0.0301755
 	 	2.425 - 2.825	0.00891632	0.000330769	0.037097	0.000269497	0.0302251
 	 	2.825 - 3.3	0.00688832	0.000279685	0.0406027	0.000207086	0.0300633
 	 	3.3 - 3.95	0.00493881	0.000206351	0.0417816	0.000145113	0.0293823
 	 	3.95 - 5.05	0.00247792	0.00011691	0.0471808	7.22092e-05	0.0291411
 	 	5.05 - 7.55	0.000749633	4.29599e-05	0.0573079	2.21184e-05	0.0295057
 	180 - 220	0.4 - 0.75	0.0167706	0.000935505	0.0557823	0.00129407	0.0771628
 	 	0.75 - 1.05	0.0174837	0.00112257	0.0642067	0.00101207	0.0578866
 	 	1.05 - 1.325	0.0164476	0.000861199	0.0523601	0.000757927	0.0460813
 	 	1.325 - 1.675	0.0148006	0.000769584	0.0519966	0.000576529	0.038953
 	 	1.675 - 2.075	0.0106098	0.000585775	0.0552109	0.000354383	0.0334016
 	 	2.075 - 2.475	0.0089872	0.00051389	0.0571802	0.000278102	0.0309442
 	 	2.475 - 2.925	0.00591881	0.000383638	0.0648168	0.000175889	0.0297169
 	 	2.925 - 3.5	0.00392372	0.00027631	0.0704205	0.000114391	0.0291536
 	 	3.5 - 4.4	0.00196969	0.000154657	0.0785186	5.77764e-05	0.0293328
 	 	4.4 - 6.9	0.000485851	3.30572e-05	0.0680398	1.46045e-05	0.0300595
 	220 - 260	0.3 - 0.7	0.0144987	0.000944835	0.0651671	0.000679573	0.0468714
 	 	0.7 - 0.975	0.0178134	0.0010522	0.0590678	0.000685346	0.0384736
 	 	0.975 - 1.325	0.0175855	0.000853652	0.0485429	0.000609219	0.0346432
 	 	1.325 - 1.675	0.0125847	0.000718468	0.0570906	0.000395886	0.0314577
 	 	1.675 - 2.15	0.0095748	0.000541962	0.0566029	0.000291344	0.0304282
 	 	2.15 - 2.925	0.00491246	0.000261521	0.0532362	0.000142997	0.029109
 	 	2.925 - 5.425	0.000926639	6.36404e-05	0.0686787	2.67811e-05	0.0289013
 	260 - 300	0.3 - 0.675	0.0168755	0.00112342	0.0665713	0.00131297	0.0778031
 	 	0.675 - 0.975	0.0159974	0.000956625	0.0597988	0.000903599	0.0564841
 	 	0.975 - 1.25	0.014304	0.000867824	0.0606701	0.000646359	0.0451874
 	 	1.25 - 1.625	0.01033	0.000598606	0.0579483	0.00039263	0.0380087
 	 	1.625 - 2.225	0.00703075	0.000393867	0.0560206	0.000239416	0.0340527
 	 	2.225 - 4.725	0.00156789	9.29777e-05	0.0593013	4.68581e-05	0.0298861
 	300 - 340	0.2 - 0.45	0.0107458	0.00143399	0.133446	0.00097948	0.0911498
 	 	0.45 - 0.7	0.015498	0.00129201	0.0833663	0.00109675	0.0707676
 	 	0.7 - 0.95	0.0144088	0.00114256	0.079296	0.00080266	0.0557062
 	 	0.95 - 1.275	0.0102392	0.000587047	0.0573334	0.000467118	0.0456206
 	 	1.275 - 2.55	0.00552312	0.000446117	0.0807726	0.00018224	0.0329958
z 3	0 - 20	0.7 - 1.3	4.67054e-05	1.65303e-05	0.353926	3.20811e-06	0.0686882
 	 	1.3 - 2.175	7.83663e-05	1.145e-05	0.146109	4.08613e-06	0.0521414
 	 	2.175 - 3.325	9.18307e-05	1.05592e-05	0.114986	4.10891e-06	0.0447444
 	 	3.325 - 4.675	7.34599e-05	7.60776e-06	0.103563	3.13352e-06	0.0426562
 	 	4.675 - 8.95	5.55819e-05	4.56006e-06	0.0820422	2.98498e-06	0.0537041
 	 	8.95 - 17.65	1.66657e-05	1.72268e-06	0.103367	5.78961e-07	0.0347398
 	 	17.65 - 29.3	4.49857e-07	4.48101e-07	0.996095	5.38795e-08	0.11977
 	20 - 40	0.6 - 1.23	0.000615735	8.61941e-05	0.139986	2.24075e-05	0.0363914
 	 	1.23 - 1.775	0.000869661	5.62294e-05	0.0646567	2.98702e-05	0.034347
 	 	1.775 - 2.15	0.000835194	6.0328e-05	0.0722323	2.93305e-05	0.0351181
 	 	2.15 - 2.575	0.000929526	6.27789e-05	0.0675386	3.07605e-05	0.0330926
 	 	2.575 - 2.975	0.00102722	6.59886e-05	0.0642402	3.42454e-05	0.033338
 	 	2.975 - 3.425	0.000976551	6.37531e-05	0.065284	2.9787e-05	0.0305022
 	 	3.425 - 4.025	0.00081659	4.92624e-05	0.0603269	2.48846e-05	0.0304738
 	 	4.025 - 4.825	0.000802013	5.21785e-05	0.0650594	2.60847e-05	0.032524
 	 	4.825 - 6.05	0.000714158	4.48027e-05	0.062735	2.10054e-05	0.0294128
 	 	6.05 - 7.75	0.000522733	3.13733e-05	0.0600179	1.58123e-05	0.0302492
 	 	7.75 - 9.55	0.000365876	2.54267e-05	0.0694954	1.12959e-05	0.0308736
 	 	9.55 - 11.625	0.000294565	2.28731e-05	0.0776505	1.0307e-05	0.0349906
 	 	11.625 - 14.125	0.000154112	1.48087e-05	0.0960907	4.74857e-06	0.0308125
 	 	14.125 - 18.125	6.04899e-05	9.71565e-06	0.160616	1.846e-06	0.0305175
 	 	18.125 - 23.625	1.19873e-05	1.19822e-05	0.999578	3.71324e-07	0.0309765
 	40 - 60	0.6 - 1.175	0.00177664	0.000156006	0.0878095	7.43343e-05	0.0418397
 	 	1.175 - 1.675	0.00210508	9.27381e-05	0.0440543	7.2169e-05	0.0342832
 	 	1.675 - 1.975	0.00231531	0.000103316	0.0446229	7.54231e-05	0.0325758
 	 	1.975 - 2.275	0.00243024	0.000130446	0.0536764	7.86211e-05	0.0323512
 	 	2.275 - 2.6	0.00249749	0.00015685	0.0628032	8.51629e-05	0.0340994
 	 	2.6 - 3.1	0.0024616	0.000113559	0.046132	7.72316e-05	0.0313745
 	 	3.1 - 3.925	0.00220263	7.96617e-05	0.0361666	6.56187e-05	0.0297911
 	 	3.925 - 4.9	0.00196611	8.00641e-05	0.0407221	5.81021e-05	0.0295519
 	 	4.9 - 5.95	0.00161997	6.66576e-05	0.0411474	4.73502e-05	0.029229
 	 	5.95 - 6.92	0.00125356	6.02719e-05	0.0480806	3.6238e-05	0.0289081
 	 	6.92 - 8.175	0.000995207	5.13282e-05	0.0515754	2.92693e-05	0.0294102
 	 	8.175 - 9.5	0.000628485	2.85856e-05	0.0454834	1.86053e-05	0.0296034
 	 	9.5 - 11.2	0.000381375	1.80537e-05	0.0473385	1.11577e-05	0.0292567
 	 	11.2 - 13.325	0.00019793	1.22785e-05	0.0620348	6.10156e-06	0.0308269
 	 	13.325 - 16.5	6.41356e-05	5.50223e-06	0.0857906	1.9603e-06	0.030565
 	 	16.5 - 19	1.68852e-05	2.17159e-06	0.128609	7.00192e-07	0.0414678
 	60 - 80	0.6 - 1.25	0.00257356	0.000181966	0.0707062	9.15831e-05	0.0355862
 	 	1.25 - 1.875	0.00327956	0.000115855	0.0353264	0.000108944	0.0332191
 	 	1.875 - 2.275	0.00378489	0.000130799	0.0345582	0.000118958	0.0314297
 	 	2.275 - 2.875	0.00353818	0.000163042	0.0460808	0.000109815	0.0310372
 	 	2.875 - 3.55	0.00311657	0.000143602	0.0460771	9.51896e-05	0.0305431
 	 	3.55 - 4.225	0.00254088	0.000126684	0.0498584	7.52811e-05	0.029628
 	 	4.225 - 4.95	0.00220691	8.1234e-05	0.0368089	6.57128e-05	0.0297759
 	 	4.95 - 5.75	0.00174708	6.91748e-05	0.0395945	5.15878e-05	0.029528
 	 	5.75 - 6.625	0.00136977	6.15834e-05	0.044959	4.03863e-05	0.0294841
 	 	6.625 - 7.725	0.000956348	4.4035e-05	0.046045	2.90404e-05	0.030366
 	 	7.725 - 9.325	0.000557496	2.83148e-05	0.0507893	1.71592e-05	0.030779
 	 	9.325 - 11.825	0.000256826	1.49696e-05	0.0582868	8.09534e-06	0.0315207
 	 	11.825 - 14.325	8.12133e-05	1.11642e-05	0.137468	2.57742e-06	0.0317364
 	80 - 100	0.5 - 1.3	0.00336949	0.000171379	0.0508619	0.000201997	0.0599488
 	 	1.3 - 1.7	0.0044181	0.000174259	0.0394421	0.00019435	0.0439895
 	 	1.7 - 2.2	0.00439839	0.000189509	0.043086	0.000165524	0.0376329
 	 	2.2 - 2.675	0.00411671	0.000184885	0.0449108	0.000141659	0.0344107
 	 	2.675 - 3.1	0.00385224	0.0001898	0.04927	0.000124019	0.0321939
 	 	3.1 - 3.55	0.00318173	0.00012762	0.0401102	9.70759e-05	0.0305104
 	 	3.55 - 4.05	0.00303501	0.000120882	0.0398291	9.12321e-05	0.0300599
 	 	4.05 - 4.6	0.00236364	7.301e-05	0.0308888	7.26338e-05	0.0307297
 	 	4.6 - 5.275	0.00190269	8.17816e-05	0.0429821	5.58291e-05	0.0293423
 	 	5.275 - 6.125	0.00121861	5.27733e-05	0.043306	3.67034e-05	0.030119
 	 	6.125 - 7.275	0.000867136	3.71673e-05	0.0428621	2.58435e-05	0.0298033
 	 	7.275 - 9.2	0.000427472	2.138e-05	0.0500149	1.40031e-05	0.032758
 	 	9.2 - 11.7	0.000135888	1.21492e-05	0.0894053	3.98414e-06	0.0293192
 	100 - 140	0.5 - 1.3	0.0107991	0.000373623	0.0345977	0.000723303	0.0669781
 	 	1.3 - 1.65	0.0118678	0.000546728	0.0460682	0.000509608	0.0429404
 	 	1.65 - 1.95	0.0105203	0.000409205	0.0388966	0.000384799	0.0365768
 	 	1.95 - 2.275	0.0103082	0.000351374	0.0340869	0.000343248	0.0332987
 	 	2.275 - 2.575	0.0089582	0.00032223	0.0359704	0.000281911	0.0314696
 	 	2.575 - 2.9	0.00797344	0.000311469	0.0390634	0.000243857	0.0305837
 	 	2.9 - 3.275	0.00682477	0.00025413	0.0372364	0.000210481	0.0308407
 	 	3.275 - 3.675	0.00544457	0.000223984	0.0411391	0.000162455	0.029838
 	 	3.675 - 4.2	0.00412995	0.000174837	0.0423338	0.000126931	0.0307342
 	 	4.2 - 4.8	0.00320987	0.000114722	0.0357403	9.79935e-05	0.0305288
 	 	4.8 - 5.725	0.00209311	9.36138e-05	0.0447247	6.26978e-05	0.0299544
 	 	5.725 - 7.075	0.00110842	5.38837e-05	0.0486132	3.26794e-05	0.0294829
 	 	7.075 - 9.575	0.000363901	2.26946e-05	0.0623647	1.08157e-05	0.0297215
 	140 - 180	0.4 - 0.925	0.0129435	0.000655892	0.0506734	0.00117841	0.0910426
 	 	0.925 - 1.45	0.0133185	0.000639424	0.0480101	0.000745554	0.0559787
 	 	1.45 - 1.775	0.0115999	0.000648823	0.0559337	0.000479948	0.0413753
 	 	1.775 - 2.1	0.00965383	0.00056644	0.0586752	0.000343685	0.0356009
 	 	2.1 - 2.425	0.00905644	0.000405586	0.0447842	0.000303807	0.033546
 	 	2.425 - 2.825	0.00678411	0.00032135	0.0473681	0.000210805	0.0310734
 	 	2.825 - 3.3	0.00500356	0.000238964	0.0477587	0.000150829	0.0301444
 	 	3.3 - 3.95	0.00346909	0.000174436	0.0502828	0.000101492	0.0292561
 	 	3.95 - 5.05	0.00187092	5.74024e-05	0.0306814	5.46956e-05	0.0292346
 	 	5.05 - 7.55	0.000467722	3.05745e-05	0.0653689	1.4331e-05	0.0306401
 	180 - 220	0.4 - 0.75	0.0138653	0.000866253	0.0624765	0.000711416	0.0513092
 	 	0.75 - 1.05	0.0155969	0.00103906	0.0666199	0.00064733	0.0415039
 	 	1.05 - 1.325	0.0135708	0.000815675	0.060105	0.000490189	0.0361208
 	 	1.325 - 1.675	0.0119767	0.000679005	0.0566939	0.000391702	0.0327054
 	 	1.675 - 2.075	0.00990902	0.000586457	0.0591841	0.000305855	0.0308663
 	 	2.075 - 2.475	0.00707918	0.000430426	0.0608018	0.00022248	0.0314274
 	 	2.475 - 2.925	0.00535011	0.000351892	0.0657729	0.000166482	0.0311174
 	 	2.925 - 3.5	0.00315696	0.000229814	0.0727958	9.20253e-05	0.02915
 	 	3.5 - 4.4	0.00154991	9.90942e-05	0.0639355	4.55462e-05	0.0293863
 	 	4.4 - 6.9	0.000358606	2.81946e-05	0.0786227	1.10513e-05	0.0308173
 	220 - 260	0.3 - 0.7	0.0144273	0.000859929	0.0596044	0.0012189	0.084486
 	 	0.7 - 0.975	0.0153626	0.000970037	0.0631429	0.000942047	0.0613209
 	 	0.975 - 1.325	0.0141178	0.000752116	0.0532742	0.000660599	0.0467919
 	 	1.325 - 1.675	0.0108761	0.000639289	0.0587794	0.000416074	0.038256
 	 	1.675 - 2.15	0.00805364	0.000443954	0.0551246	0.000271134	0.033666
 	 	2.15 - 2.925	0.00395265	0.000218546	0.0552909	0.000125858	0.0318413
 	 	2.925 - 5.425	0.000753776	5.68967e-05	0.0754822	2.20081e-05	0.0291971
 	260 - 300	0.3 - 0.675	0.0146202	0.00106099	0.0725702	0.0011171	0.0764077
 	 	0.675 - 0.975	0.0150839	0.000891482	0.0591014	0.000854104	0.0566234
 	 	0.975 - 1.25	0.0115422	0.000748172	0.0648205	0.000528196	0.0457621
 	 	1.25 - 1.625	0.00967092	0.000539421	0.0557776	0.000381411	0.039439
 	 	1.625 - 2.225	0.00524409	0.000319778	0.0609787	0.000171496	0.0327028
 	 	2.225 - 4.725	0.00105305	6.76064e-05	0.0642007	3.149e-05	0.0299036
 	300 - 340	0.2 - 0.45	0.00784784	0.00117981	0.150335	0.000376418	0.0479645
 	 	0.45 - 0.7	0.0133049	0.00103205	0.077569	0.000517284	0.0388792
 	 	0.7 - 0.95	0.0141476	0.000982186	0.0694241	0.000457697	0.0323515
 	 	0.95 - 1.275	0.0106209	0.000697027	0.065628	0.000335741	0.0316115
 	 	1.275 - 2.55	0.00508627	0.000276776	0.0544163	0.000157317	0.0309298
z 4	0 - 20	0.7 - 1.3	7.37219e-05	1.95756e-05	0.265533	4.65446e-06	0.0631354
 	 	1.3 - 2.175	0.000105323	1.28707e-05	0.122202	5.26698e-06	0.0500076
 	 	2.175 - 3.325	0.000114645	1.08203e-05	0.094381	4.07968e-06	0.0355853
 	 	3.325 - 4.675	0.000110582	9.9151e-06	0.0896625	4.04309e-06	0.0365617
 	 	4.675 - 8.95	6.474e-05	5.15988e-06	0.0797016	1.90698e-06	0.0294559
 	 	8.95 - 17.65	2.24432e-05	2.8892e-06	0.128734	7.15947e-07	0.0319004
 	 	17.65 - 29.3	2.19326e-06	1.453e-06	0.662486	1.72017e-07	0.0784296
 	20 - 40	0.6 - 1.23	0.000497937	7.46483e-05	0.149915	1.97355e-05	0.0396347
 	 	1.23 - 1.775	0.00082162	5.28048e-05	0.0642691	2.9679e-05	0.0361226
 	 	1.775 - 2.15	0.000934889	6.33372e-05	0.0677484	3.14453e-05	0.0336354
 	 	2.15 - 2.575	0.000816234	5.51679e-05	0.0675884	2.6197e-05	0.032095
 	 	2.575 - 2.975	0.000924239	6.08627e-05	0.0658517	3.03786e-05	0.0328688
 	 	2.975 - 3.425	0.000881586	5.19581e-05	0.0589371	2.80783e-05	0.0318498
 	 	3.425 - 4.025	0.000927255	7.59152e-05	0.0818709	2.80283e-05	0.0302272
 	 	4.025 - 4.825	0.000912316	6.58651e-05	0.0721955	3.0733e-05	0.0336868
 	 	4.825 - 6.05	0.000822707	5.2135e-05	0.0633701	2.64575e-05	0.0321591
 	 	6.05 - 7.75	0.000633558	3.6925e-05	0.058282	1.94723e-05	0.0307348
 	 	7.75 - 9.55	0.000390696	2.70611e-05	0.0692638	1.19647e-05	0.030624
 	 	9.55 - 11.625	0.000256902	2.17676e-05	0.0847312	8.08361e-06	0.0314657
 	 	11.625 - 14.125	0.000171503	1.68794e-05	0.0984207	5.22479e-06	0.0304648
 	 	14.125 - 18.125	4.35302e-05	7.12741e-06	0.163735	1.36322e-06	0.0313166
 	 	18.125 - 23.625	6.49323e-06	1.91384e-06	0.294744	2.31325e-07	0.0356256
 	 	23.625 - 29.625	0	0	0	0	0
 	40 - 60	0.6 - 1.175	0.00123137	0.00011956	0.0970957	5.4337e-05	0.0441274
 	 	1.175 - 1.675	0.00173783	7.99758e-05	0.0460204	6.31799e-05	0.0363556
 	 	1.675 - 1.975	0.00188721	0.000100794	0.0534087	6.49247e-05	0.0344024
 	 	1.975 - 2.275	0.0020062	0.000108685	0.0541744	6.58364e-05	0.0328165
 	 	2.275 - 2.6	0.00208686	0.000107576	0.0515493	6.61319e-05	0.0316896
 	 	2.6 - 3.1	0.00181611	0.000108788	0.0599017	5.76457e-05	0.0317413
 	 	3.1 - 3.925	0.00187774	8.52671e-05	0.0454094	6.03601e-05	0.032145
 	 	3.925 - 4.9	0.00172019	7.65316e-05	0.0444901	5.54581e-05	0.0322394
 	 	4.9 - 5.95	0.00126676	6.18646e-05	0.0488371	3.82709e-05	0.0302118
 	 	5.95 - 6.92	0.000938412	5.63754e-05	0.0600754	3.00447e-05	0.0320165
 	 	6.92 - 8.175	0.000751572	4.45355e-05	0.0592564	2.2029e-05	0.0293105
 	 	8.175 - 9.5	0.00044611	2.43746e-05	0.0546382	1.37181e-05	0.0307504
 	 	9.5 - 11.2	0.000284686	1.59095e-05	0.0558845	8.258e-06	0.0290074
 	 	11.2 - 13.325	0.00014511	9.9561e-06	0.0686105	4.4604e-06	0.030738
 	 	13.325 - 16.5	6.66581e-05	6.13487e-06	0.0920348	2.00661e-06	0.030103
 	 	16.5 - 19	9.02795e-06	2.42273e-06	0.268359	3.49466e-07	0.0387094
 	60 - 80	0.6 - 1.25	0.00230052	0.000160894	0.0699383	9.18296e-05	0.0399169
 	 	1.25 - 1.875	0.00286293	0.000105616	0.0368908	9.55691e-05	0.0333816
 	 	1.875 - 2.275	0.00302229	0.00018755	0.0620554	9.73005e-05	0.0321943
 	 	2.275 - 2.875	0.00290349	0.00014408	0.049623	9.35437e-05	0.0322177
 	 	2.875 - 3.55	0.00256842	0.00013208	0.0514248	7.94184e-05	0.0309211
 	 	3.55 - 4.225	0.00215706	0.000102061	0.0473147	6.39455e-05	0.0296447
 	 	4.225 - 4.95	0.00163404	6.98437e-05	0.042743	5.03233e-05	0.0307969
 	 	4.95 - 5.75	0.00148159	6.51813e-05	0.0439941	4.60081e-05	0.0310531
 	 	5.75 - 6.625	0.00106197	5.2585e-05	0.0495165	3.19711e-05	0.0301055
 	 	6.625 - 7.725	0.000702446	2.876e-05	0.0409426	2.08827e-05	0.0297286
 	 	7.725 - 9.325	0.000437929	2.61376e-05	0.0596845	1.33986e-05	0.0305953
 	 	9.325 - 11.825	0.000184263	1.27578e-05	0.0692369	5.92784e-06	0.0321706
 	 	11.825 - 14.325	5.98513e-05	7.87926e-06	0.131647	2.04944e-06	0.0342422
 	80 - 100	0.5 - 1.3	0.00267287	0.000124163	0.0464531	0.000166187	0.0621755
 	 	1.3 - 1.7	0.00358387	0.000210845	0.0588317	0.000147528	0.0411646
 	 	1.7 - 2.2	0.00388137	0.000181268	0.0467021	0.000135132	0.0348157
 	 	2.2 - 2.675	0.00344984	0.000184283	0.0534179	0.000108695	0.0315073
 	 	2.675 - 3.1	0.00310008	0.000177142	0.0571411	9.58828e-05	0.0309291
 	 	3.1 - 3.55	0.00259177	0.000118341	0.0456602	7.69342e-05	0.0296841
 	 	3.55 - 4.05	0.00212238	0.000127794	0.0602126	6.29253e-05	0.0296485
 	 	4.05 - 4.6	0.00185215	8.99906e-05	0.048587	5.40582e-05	0.0291867
 	 	4.6 - 5.275	0.00146268	7.03789e-05	0.0481163	4.35524e-05	0.0297757
 	 	5.275 - 6.125	0.0010313	5.33044e-05	0.0516864	3.08478e-05	0.0299114
 	 	6.125 - 7.275	0.000626809	3.55023e-05	0.0566396	1.87475e-05	0.0299094
 	 	7.275 - 9.2	0.000337247	1.93707e-05	0.0574379	9.79911e-06	0.0290562
 	 	9.2 - 11.7	0.000106021	1.10618e-05	0.104336	3.20533e-06	0.030233
 	100 - 140	0.5 - 1.3	0.00749271	0.00031249	0.0417059	0.000386328	0.0515605
 	 	1.3 - 1.65	0.00941504	0.000489436	0.0519845	0.000352228	0.0374112
 	 	1.65 - 1.95	0.00920855	0.000483702	0.0525275	0.000314545	0.034158
 	 	1.95 - 2.275	0.00784533	0.00042263	0.0538703	0.000255285	0.0325397
 	 	2.275 - 2.575	0.0072991	0.000295932	0.0405436	0.00022952	0.031445
 	 	2.575 - 2.9	0.00589041	0.000263705	0.0447684	0.000178336	0.0302757
 	 	2.9 - 3.275	0.00483491	0.000202615	0.0419067	0.000144447	0.0298758
 	 	3.275 - 3.675	0.00424589	0.000168755	0.0397453	0.000131273	0.0309177
 	 	3.675 - 4.2	0.0034014	0.000160764	0.0472641	9.97466e-05	0.0293251
 	 	4.2 - 4.8	0.0023089	0.000121226	0.0525037	6.9547e-05	0.0301213
 	 	4.8 - 5.725	0.00164685	8.1253e-05	0.0493384	4.76017e-05	0.0289046
 	 	5.725 - 7.075	0.00081595	4.88047e-05	0.0598133	2.57193e-05	0.0315207
 	 	7.075 - 9.575	0.000238839	1.62559e-05	0.0680623	7.07952e-06	0.0296414
 	140 - 180	0.4 - 0.925	0.00979067	0.000566833	0.0578953	0.000371582	0.0379527
 	 	0.925 - 1.45	0.0106952	0.00061981	0.0579521	0.000359409	0.0336046
 	 	1.45 - 1.775	0.00929149	0.00059798	0.0643579	0.000313155	0.0337034
 	 	1.775 - 2.1	0.00853351	0.000597799	0.0700532	0.000258705	0.0303163
 	 	2.1 - 2.425	0.00713834	0.000355196	0.0497589	0.000211816	0.029673
 	 	2.425 - 2.825	0.00519638	0.000262501	0.0505162	0.000156787	0.0301724
 	 	2.825 - 3.3	0.00405649	0.000237781	0.0586174	0.000128128	0.0315858
 	 	3.3 - 3.95	0.00268005	0.000154574	0.0576757	7.85576e-05	0.029312
 	 	3.95 - 5.05	0.00139343	9.17169e-05	0.0658211	4.17815e-05	0.0299847
 	 	5.05 - 7.55	0.000374285	2.75199e-05	0.0735265	1.11445e-05	0.0297756
 	180 - 220	0.4 - 0.75	0.010164	0.000740412	0.0728469	0.0009202	0.0905357
 	 	0.75 - 1.05	0.0111443	0.00086267	0.0774089	0.000746364	0.0669725
 	 	1.05 - 1.325	0.0111004	0.000738868	0.0665625	0.000570723	0.0514148
 	 	1.325 - 1.675	0.00930096	0.000596927	0.0641791	0.000393377	0.0422942
 	 	1.675 - 2.075	0.0085098	0.000546769	0.0642517	0.000302591	0.0355579
 	 	2.075 - 2.475	0.00526862	0.000391702	0.0743462	0.000167459	0.0317842
 	 	2.475 - 2.925	0.00360061	0.000283575	0.0787576	0.000112794	0.0313264
 	 	2.925 - 3.5	0.00197058	0.000145105	0.0736359	6.04292e-05	0.0306658
 	 	3.5 - 4.4	0.00143408	9.24847e-05	0.0644907	4.15928e-05	0.0290032
 	 	4.4 - 6.9	0.000265361	2.42965e-05	0.0915601	7.98993e-06	0.0301096
 	220 - 260	0.3 - 0.7	0.0104906	0.000775482	0.0739219	0.00134535	0.128244
 	 	0.7 - 0.975	0.0138266	0.000964943	0.069789	0.0012233	0.0884743
 	 	0.975 - 1.325	0.0123506	0.000708203	0.0573417	0.000810547	0.0656283
 	 	1.325 - 1.675	0.00814444	0.000540418	0.0663543	0.000392496	0.048192
 	 	1.675 - 2.15	0.00568465	0.000379877	0.0668251	0.000212235	0.0373347
 	 	2.15 - 2.925	0.00293234	0.000199018	0.06787	9.27812e-05	0.0316406
 	 	2.925 - 5.425	0.000727635	5.49003e-05	0.0754504	2.27079e-05	0.0312079
 	260 - 300	0.3 - 0.675	0.0109878	0.000882333	0.0803014	0.000780416	0.0710259
 	 	0.675 - 0.975	0.01234	0.000862118	0.0698637	0.000650811	0.05274
 	 	0.975 - 1.25	0.0107464	0.000732128	0.0681278	0.000456269	0.0424579
 	 	1.25 - 1.625	0.00749051	0.000505302	0.067459	0.000273753	0.0365467
 	 	1.625 - 2.225	0.00445561	0.000298704	0.0670401	0.000144623	0.0324587
 	 	2.225 - 4.725	0.000904986	6.45781e-05	0.0713581	2.66035e-05	0.0293966
 	300 - 340	0.2 - 0.45	0.0081833	0.00132774	0.16225	0.000879907	0.107525
 	 	0.45 - 0.7	0.00996595	0.000906826	0.0909924	0.000796315	0.0799036
 	 	0.7 - 0.95	0.0120066	0.000887652	0.07393	0.000776499	0.0646724
 	 	0.95 - 1.275	0.00852664	0.000611707	0.0717407	0.000430742	0.0505172
 	 	1.275 - 2.55	0.00367441	0.00022731	0.0618631	0.00013088	0.0356193
z 5	0 - 20	0.7 - 1.3	6.54261e-05	1.81869e-05	0.277976	5.51327e-06	0.0842671
 	 	1.3 - 2.175	9.11377e-05	1.14392e-05	0.125516	5.57393e-06	0.0611594
 	 	2.175 - 3.325	0.00012884	1.22771e-05	0.0952896	4.84892e-06	0.0376351
 	 	3.325 - 4.675	0.000131488	1.10137e-05	0.0837621	4.45814e-06	0.0339052
 	 	4.675 - 8.95	9.296e-05	5.83607e-06	0.0627804	3.05181e-06	0.0328293
 	 	8.95 - 17.65	2.94081e-05	2.84212e-06	0.096644	1.15794e-06	0.0393749
 	 	17.65 - 29.3	3.8811e-06	9.34274e-07	0.240724	2.8163e-07	0.0725645
 	20 - 40	0.6 - 1.23	0.000423848	6.3912e-05	0.15079	1.72936e-05	0.0408015
 	 	1.23 - 1.775	0.000701354	4.39244e-05	0.062628	2.38e-05	0.0339344
 	 	1.775 - 2.15	0.000754217	5.7113e-05	0.0757249	2.41917e-05	0.0320753
 	 	2.15 - 2.575	0.000791039	6.80498e-05	0.0860259	2.48129e-05	0.0313675
 	 	2.575 - 2.975	0.000763201	5.20541e-05	0.068205	2.50124e-05	0.032773
 	 	2.975 - 3.425	0.000816956	5.18792e-05	0.063503	2.7018e-05	0.0330716
 	 	3.425 - 4.025	0.000780815	7.22379e-05	0.092516	2.42414e-05	0.0310463
 	 	4.025 - 4.825	0.000747611	6.07198e-05	0.0812185	2.24556e-05	0.0300365
 	 	4.825 - 6.05	0.000670838	4.59149e-05	0.0684441	2.36622e-05	0.0352726
 	 	6.05 - 7.75	0.000495377	3.44312e-05	0.0695051	2.10333e-05	0.0424592
 	 	7.75 - 9.55	0.000328916	2.64525e-05	0.0804234	1.38308e-05	0.0420498
 	 	9.55 - 11.625	0.000223545	2.02733e-05	0.09069	7.84891e-06	0.0351111
 	 	11.625 - 14.125	9.27476e-05	1.16739e-05	0.125867	3.15151e-06	0.0339794
 	 	14.125 - 18.125	2.80085e-05	8.05294e-06	0.287518	1.06239e-06	0.0379308
 	 	18.125 - 23.625	7.42474e-06	6.90076e-06	0.929429	4.22729e-07	0.0569352
 	 	23.625 - 29.625	0	0	0	0	0
 	40 - 60	0.6 - 1.175	0.00112393	0.000106529	0.0947824	4.3766e-05	0.03894
 	 	1.175 - 1.675	0.00130532	6.73063e-05	0.0515631	4.66339e-05	0.0357261
 	 	1.675 - 1.975	0.0014262	9.1262e-05	0.0639895	5.01859e-05	0.0351885
 	 	1.975 - 2.275	0.00150738	0.000135586	0.0899483	5.1535e-05	0.0341885
 	 	2.275 - 2.6	0.00145613	8.85012e-05	0.0607784	4.80654e-05	0.033009
 	 	2.6 - 3.1	0.00150058	7.66296e-05	0.0510666	5.4172e-05	0.0361007
 	 	3.1 - 3.925	0.00145144	7.70613e-05	0.0530931	5.19558e-05	0.0357961
 	 	3.925 - 4.9	0.00116431	6.01135e-05	0.05163	3.89126e-05	0.033421
 	 	4.9 - 5.95	0.00102176	5.81449e-05	0.0569064	3.1841e-05	0.0311628
 	 	5.95 - 6.92	0.000672283	4.76878e-05	0.0709341	2.03311e-05	0.0302419
 	 	6.92 - 8.175	0.000500509	3.75387e-05	0.0750009	1.54641e-05	0.0308966
 	 	8.175 - 9.5	0.000337928	2.10221e-05	0.0622089	1.08699e-05	0.0321663
 	 	9.5 - 11.2	0.000214022	1.45526e-05	0.067996	7.34913e-06	0.0343383
 	 	11.2 - 13.325	0.000120111	9.2986e-06	0.0774167	4.10666e-06	0.0341905
 	 	13.325 - 16.5	4.71887e-05	5.09282e-06	0.107925	1.64859e-06	0.0349361
 	 	16.5 - 19	9.00288e-06	7.37931e-06	0.819661	3.54692e-07	0.0393976
 	60 - 80	0.6 - 1.25	0.00181177	0.000105764	0.0583759	7.4096e-05	0.040897
 	 	1.25 - 1.875	0.00208222	9.57032e-05	0.0459622	7.94056e-05	0.0381351
 	 	1.875 - 2.275	0.00228062	0.000159899	0.0701123	7.98736e-05	0.0350228
 	 	2.275 - 2.875	0.00227057	0.000128292	0.0565021	7.61216e-05	0.0335253
 	 	2.875 - 3.55	0.00199581	0.000109662	0.054946	6.47425e-05	0.0324391
 	 	3.55 - 4.225	0.00162804	0.000102729	0.0630995	5.44451e-05	0.0334421
 	 	4.225 - 4.95	0.00130861	6.0332e-05	0.046104	3.9027e-05	0.0298233
 	 	4.95 - 5.75	0.00103559	5.55395e-05	0.0536309	3.08215e-05	0.0297623
 	 	5.75 - 6.625	0.000763684	4.50657e-05	0.059011	2.34924e-05	0.030762
 	 	6.625 - 7.725	0.00050255	3.15708e-05	0.0628212	1.49738e-05	0.0297956
 	 	7.725 - 9.325	0.000295038	2.10697e-05	0.0714135	9.49341e-06	0.0321769
 	 	9.325 - 11.825	0.000142971	1.24545e-05	0.087112	4.16531e-06	0.029134
 	 	11.825 - 14.325	3.55618e-05	7.15961e-06	0.201329	1.22725e-06	0.0345104
 	80 - 100	0.5 - 1.3	0.00220491	0.000118301	0.0536533	0.000109699	0.049752
 	 	1.3 - 1.7	0.00266058	0.000123022	0.0462388	0.000112816	0.0424027
 	 	1.7 - 2.2	0.00286406	0.000144479	0.0504455	0.000110742	0.0386662
 	 	2.2 - 2.675	0.00226777	0.000138744	0.0611808	8.38704e-05	0.0369837
 	 	2.675 - 3.1	0.00220504	0.000150716	0.0683507	7.4113e-05	0.0336107
 	 	3.1 - 3.55	0.00198635	0.000101317	0.0510068	6.67306e-05	0.0335946
 	 	3.55 - 4.05	0.00160079	8.51964e-05	0.0532213	5.04113e-05	0.0314914
 	 	4.05 - 4.6	0.00139941	6.96508e-05	0.0497716	4.25566e-05	0.0304104
 	 	4.6 - 5.275	0.00108891	6.10631e-05	0.0560772	3.31237e-05	0.0304191
 	 	5.275 - 6.125	0.000712597	4.35452e-05	0.0611078	2.1415e-05	0.030052
 	 	6.125 - 7.275	0.000462443	3.0131e-05	0.0651561	1.43741e-05	0.0310829
 	 	7.275 - 9.2	0.000234236	1.64543e-05	0.0702468	6.94063e-06	0.029631
 	 	9.2 - 11.7	6.62273e-05	7.51854e-06	0.113526	2.31764e-06	0.0349952
 	100 - 140	0.5 - 1.3	0.00641153	0.000271742	0.0423833	0.000372172	0.0580473
 	 	1.3 - 1.65	0.00701536	0.000431302	0.0614796	0.000279634	0.0398602
 	 	1.65 - 1.95	0.00614537	0.00033244	0.054096	0.00021744	0.0353827
 	 	1.95 - 2.275	0.00519799	0.000349982	0.0673303	0.000179923	0.034614
 	 	2.275 - 2.575	0.00554962	0.000256859	0.046284	0.000177726	0.0320249
 	 	2.575 - 2.9	0.00476252	0.000345885	0.0726264	0.000149446	0.0313796
 	 	2.9 - 3.275	0.00406493	0.000200197	0.0492499	0.000123569	0.0303988
 	 	3.275 - 3.675	0.0030415	0.000128697	0.0423136	9.18342e-05	0.0301937
 	 	3.675 - 4.2	0.00234445	0.000132099	0.0563453	6.93415e-05	0.0295769
 	 	4.2 - 4.8	0.00183901	0.000111316	0.0605303	5.45666e-05	0.0296717
 	 	4.8 - 5.725	0.00114424	5.62969e-05	0.0492002	3.4356e-05	0.0300251
 	 	5.725 - 7.075	0.000595003	4.01253e-05	0.0674371	1.71667e-05	0.0288515
 	 	7.075 - 9.575	0.000191966	1.66779e-05	0.0868796	5.87441e-06	0.0306013
 	140 - 180	0.4 - 0.925	0.00713685	0.000492517	0.0690103	0.00026362	0.0369378
 	 	0.925 - 1.45	0.00759834	0.000529666	0.0697081	0.000263801	0.0347183
 	 	1.45 - 1.775	0.0071368	0.000514863	0.072142	0.000220583	0.0309079
 	 	1.775 - 2.1	0.00630245	0.000514987	0.0817122	0.000201559	0.031981
 	 	2.1 - 2.425	0.00501357	0.000290392	0.0579212	0.000158658	0.0316457
 	 	2.425 - 2.825	0.0040693	0.000242213	0.059522	0.000122434	0.0300872
 	 	2.825 - 3.3	0.00260491	0.000157007	0.0602734	7.60099e-05	0.0291794
 	 	3.3 - 3.95	0.00221263	0.00014415	0.0651488	6.90034e-05	0.0311861
 	 	3.95 - 5.05	0.00106858	7.4274e-05	0.0695074	3.29313e-05	0.0308179
 	 	5.05 - 7.55	0.000250541	2.26351e-05	0.0903449	7.21075e-06	0.0287807
 	180 - 220	0.4 - 0.75	0.00767542	0.000702432	0.0915171	0.00056674	0.0738383
 	 	0.75 - 1.05	0.00923562	0.000780879	0.0845508	0.000515534	0.0558202
 	 	1.05 - 1.325	0.00707945	0.000547176	0.0772908	0.000323095	0.0456385
 	 	1.325 - 1.675	0.0067476	0.000524395	0.0777158	0.000255634	0.0378851
 	 	1.675 - 2.075	0.00554992	0.000421256	0.0759032	0.000189323	0.0341127
 	 	2.075 - 2.475	0.00366694	0.000323009	0.0880868	0.000122879	0.03351
 	 	2.475 - 2.925	0.00213234	0.000219488	0.102933	6.5132e-05	0.0305449
 	 	2.925 - 3.5	0.00190221	0.000192594	0.101247	5.83657e-05	0.0306831
 	 	3.5 - 4.4	0.000897251	7.51307e-05	0.0837343	2.61636e-05	0.0291597
 	 	4.4 - 6.9	0.000162289	1.59957e-05	0.0985633	4.95238e-06	0.0305158
 	220 - 260	0.3 - 0.7	0.00761663	0.000642504	0.0843554	0.000602638	0.0791213
 	 	0.7 - 0.975	0.00922111	0.000764187	0.0828736	0.000544068	0.0590025
 	 	0.975 - 1.325	0.00827731	0.000558556	0.0674804	0.000378723	0.0457543
 	 	1.325 - 1.675	0.00612785	0.000437349	0.0713707	0.000236799	0.0386431
 	 	1.675 - 2.15	0.00418368	0.000241764	0.0577873	0.000148729	0.0355497
 	 	2.15 - 2.925	0.00212636	0.000171849	0.0808186	6.58318e-05	0.0309599
 	 	2.925 - 5.425	0.000483544	4.65867e-05	0.0963443	1.41392e-05	0.0292408
 	260 - 300	0.3 - 0.675	0.00774667	0.000706993	0.091264	0.000436014	0.0562841
 	 	0.675 - 0.975	0.00993489	0.000714343	0.0719025	0.000436326	0.0439185
 	 	0.975 - 1.25	0.00851366	0.000694638	0.0815909	0.000323618	0.0380116
 	 	1.25 - 1.625	0.00442644	0.000366306	0.082754	0.000156518	0.0353598
 	 	1.625 - 2.225	0.00326366	0.000244854	0.0750242	0.000106585	0.0326581
 	 	2.225 - 4.725	0.00071218	5.79973e-05	0.0814363	2.1407e-05	0.0300584
 	300 - 340	0.2 - 0.45	0.00694693	0.00117008	0.168432	0.000640139	0.092147
 	 	0.45 - 0.7	0.00890849	0.00082344	0.0924332	0.000616291	0.0691802
 	 	0.7 - 0.95	0.00958919	0.000744923	0.0776837	0.000522962	0.0545366
 	 	0.95 - 1.275	0.00648542	0.000481729	0.0742787	0.000293118	0.0451965
 	 	1.275 - 2.55	0.0026663	0.000156433	0.0586703	9.23782e-05	0.0346465
z 6	0 - 20	0.7 - 1.3	0.000621566	7.62463e-05	0.122668	2.49802e-05	0.0401891
 	 	1.3 - 2.175	0.000754481	3.62104e-05	0.0479939	2.84808e-05	0.0377489
 	 	2.175 - 3.325	0.00091153	3.0086e-05	0.0330061	3.28246e-05	0.0360105
 	 	3.325 - 4.675	0.000895187	2.68165e-05	0.0299563	3.16554e-05	0.0353617
 	 	4.675 - 8.95	0.000793589	1.91759e-05	0.0241635	2.95432e-05	0.0372273
 	 	8.95 - 17.65	0.000264349	8.0125e-06	0.0303103	1.19987e-05	0.0453897
 	 	17.65 - 29.3	2.24872e-05	7.4443e-06	0.331046	1.33723e-06	0.0594664
 	20 - 40	0.6 - 1.23	0.00121723	0.000103683	0.0851794	4.94579e-05	0.0406315
 	 	1.23 - 1.775	0.00144459	6.01779e-05	0.0416574	5.36197e-05	0.0371175
 	 	1.775 - 2.15	0.00148613	7.26301e-05	0.0488718	5.31924e-05	0.0357924
 	 	2.15 - 2.575	0.00165046	6.94601e-05	0.0420854	5.78989e-05	0.0350806
 	 	2.575 - 2.975	0.00176272	9.06358e-05	0.0514183	5.98137e-05	0.0339327
 	 	2.975 - 3.425	0.00170977	7.02082e-05	0.041063	5.66187e-05	0.0331149
 	 	3.425 - 4.025	0.00160601	0.00010357	0.0644893	5.15697e-05	0.0321105
 	 	4.025 - 4.825	0.00153775	6.68509e-05	0.0434733	5.24704e-05	0.0341217
 	 	4.825 - 6.05	0.00137355	6.81616e-05	0.0496244	5.80716e-05	0.0422785
 	 	6.05 - 7.75	0.00117766	5.59562e-05	0.0475148	5.15509e-05	0.0437741
 	 	7.75 - 9.55	0.000625669	3.87465e-05	0.0619281	2.80468e-05	0.0448269
 	 	9.55 - 11.625	0.000420609	2.9186e-05	0.0693898	1.72016e-05	0.0408969
 	 	11.625 - 14.125	0.000229884	1.85017e-05	0.0804828	8.29363e-06	0.0360774
 	 	14.125 - 18.125	0.000120727	1.3361e-05	0.110671	4.90506e-06	0.0406295
 	 	18.125 - 23.625	1.83907e-05	1.2612e-05	0.685781	6.68057e-07	0.0363257
 	40 - 60	0.6 - 1.175	0.00135667	0.000109623	0.0808032	5.72962e-05	0.0422329
 	 	1.175 - 1.675	0.00173354	7.20045e-05	0.041536	6.99533e-05	0.0403528
 	 	1.675 - 1.975	0.00193623	0.000144061	0.0744026	7.49998e-05	0.038735
 	 	1.975 - 2.275	0.00196911	0.000103088	0.0523523	7.4502e-05	0.0378353
 	 	2.275 - 2.6	0.0017918	9.35579e-05	0.0522146	6.56496e-05	0.036639
 	 	2.6 - 3.1	0.00171515	7.67596e-05	0.0447538	6.33068e-05	0.0369103
 	 	3.1 - 3.925	0.00166333	8.61817e-05	0.0518128	7.3295e-05	0.0440653
 	 	3.925 - 4.9	0.00153425	7.48343e-05	0.0487759	6.82319e-05	0.0444725
 	 	4.9 - 5.95	0.00105849	5.72406e-05	0.0540776	4.38218e-05	0.0414003
 	 	5.95 - 6.92	0.000940763	5.93989e-05	0.0631391	3.25749e-05	0.0346261
 	 	6.92 - 8.175	0.000665495	3.88142e-05	0.0583239	2.33111e-05	0.0350282
 	 	8.175 - 9.5	0.000404137	3.28247e-05	0.0812218	1.35787e-05	0.0335994
 	 	9.5 - 11.2	0.000204471	1.31497e-05	0.0643108	7.04389e-06	0.0344493
 	 	11.2 - 13.325	0.000119042	9.62636e-06	0.0808655	4.11038e-06	0.0345289
 	 	13.325 - 16.5	3.83827e-05	4.36757e-06	0.11379	1.46939e-06	0.0382826
 	 	16.5 - 19	1.37873e-05	2.12885e-06	0.154407	6.36363e-07	0.0461557
 	60 - 80	0.6 - 1.25	0.0012222	0.000102154	0.0835822	6.25446e-05	0.0511739
 	 	1.25 - 1.875	0.00166893	8.21116e-05	0.0492001	7.56058e-05	0.0453019
 	 	1.875 - 2.275	0.00187601	0.000169349	0.0902711	8.44186e-05	0.0449991
 	 	2.275 - 2.875	0.00170673	0.000116373	0.0681846	8.14055e-05	0.0476968
 	 	2.875 - 3.55	0.00157333	0.000105478	0.0670411	6.69294e-05	0.0425399
 	 	3.55 - 4.225	0.00137695	0.000101032	0.0733741	5.80239e-05	0.0421394
 	 	4.225 - 4.95	0.00106122	5.57915e-05	0.0525731	4.51525e-05	0.0425479
 	 	4.95 - 5.75	0.000825932	4.78818e-05	0.0579731	3.21253e-05	0.0388958
 	 	5.75 - 6.625	0.000549103	3.70418e-05	0.0674588	2.0354e-05	0.0370678
 	 	6.625 - 7.725	0.000411022	2.92175e-05	0.071085	1.53787e-05	0.0374158
 	 	7.725 - 9.325	0.00023454	2.06558e-05	0.0880692	8.6814e-06	0.0370146
 	 	9.325 - 11.825	0.000107364	9.67405e-06	0.090105	4.09003e-06	0.0380949
 	 	11.825 - 14.325	4.33825e-05	8.81624e-06	0.203221	1.39735e-06	0.0322101
 	80 - 100	0.5 - 1.3	0.00125913	9.97499e-05	0.0792212	8.15194e-05	0.0647426
 	 	1.3 - 1.7	0.00210747	0.000119519	0.0567122	0.000110421	0.0523949
 	 	1.7 - 2.2	0.00178008	0.000126918	0.071299	8.21015e-05	0.0461224
 	 	2.2 - 2.675	0.00157202	0.00012477	0.0793691	6.9891e-05	0.0444593
 	 	2.675 - 3.1	0.00135256	8.70666e-05	0.0643719	6.15766e-05	0.045526
 	 	3.1 - 3.55	0.00111218	6.38021e-05	0.0573668	5.12687e-05	0.0460976
 	 	3.55 - 4.05	0.000985916	6.76173e-05	0.0685832	5.25779e-05	0.053329
 	 	4.05 - 4.6	0.000789342	5.3392e-05	0.0676412	3.52516e-05	0.0446594
 	 	4.6 - 5.275	0.000564093	4.3289e-05	0.0767409	2.50711e-05	0.044445
 	 	5.275 - 6.125	0.000446382	3.02571e-05	0.0677829	1.80027e-05	0.0403303
 	 	6.125 - 7.275	0.000252945	1.62073e-05	0.0640746	1.02632e-05	0.0405749
 	 	7.275 - 9.2	0.000126273	1.18958e-05	0.094207	5.70376e-06	0.04517
 	 	9.2 - 11.7	4.66408e-05	6.67913e-06	0.143204	2.26392e-06	0.0485394
 	100 - 140	0.5 - 1.3	0.00329602	0.000189952	0.0576307	0.000250727	0.0760696
 	 	1.3 - 1.65	0.00303618	0.000267216	0.0880104	0.000185888	0.0612243
 	 	1.65 - 1.95	0.00272296	0.000265041	0.0973358	0.000156381	0.0574304
 	 	1.95 - 2.275	0.00249439	0.00022609	0.0906396	0.000126013	0.0505185
 	 	2.275 - 2.575	0.00232394	0.00017352	0.0746661	0.000117159	0.0504137
 	 	2.575 - 2.9	0.00214538	0.00015864	0.0739451	0.000109683	0.0511254
 	 	2.9 - 3.275	0.00184221	0.000132334	0.0718345	9.6033e-05	0.0521292
 	 	3.275 - 3.675	0.00157246	0.000128746	0.0818755	7.92617e-05	0.0504062
 	 	3.675 - 4.2	0.00116856	9.34583e-05	0.0799773	6.98189e-05	0.0597477
 	 	4.2 - 4.8	0.000832438	7.14257e-05	0.0858031	5.23496e-05	0.0628871
 	 	4.8 - 5.725	0.000608524	5.06851e-05	0.083292	3.46146e-05	0.0568829
 	 	5.725 - 7.075	0.00020192	2.31715e-05	0.114756	1.24039e-05	0.0614299
 	 	7.075 - 9.575	0.000114258	1.28457e-05	0.112427	5.61465e-06	0.0491401
 	140 - 180	0.4 - 0.925	0.00239704	0.000306685	0.127943	0.000166305	0.0693791
 	 	0.925 - 1.45	0.00207084	0.000279682	0.135057	0.000130683	0.0631063
 	 	1.45 - 1.775	0.00239795	0.000244971	0.102158	0.000147652	0.0615743
 	 	1.775 - 2.1	0.00194842	0.000167947	0.0861968	0.000101265	0.0519729
 	 	2.1 - 2.425	0.00191755	0.000186882	0.0974587	0.00012628	0.0658547
 	 	2.425 - 2.825	0.00139727	0.000140951	0.100876	8.27612e-05	0.0592305
 	 	2.825 - 3.3	0.000924987	0.000113138	0.122313	6.60946e-05	0.0714546
 	 	3.3 - 3.95	0.000700801	7.64921e-05	0.10915	4.29158e-05	0.0612382
 	 	3.95 - 5.05	0.000383317	4.56318e-05	0.119045	2.5755e-05	0.06719
 	 	5.05 - 7.55	0.000103952	1.38597e-05	0.133328	8.03011e-06	0.0772483
 	180 - 220	0.4 - 0.75	0.00246779	0.000402984	0.163297	0.000233173	0.0944866
 	 	0.75 - 1.05	0.00237344	0.000384203	0.161876	0.000170725	0.0719315
 	 	1.05 - 1.325	0.00227352	0.000243717	0.107198	0.000160018	0.0703837
 	 	1.325 - 1.675	0.00192946	0.000151682	0.0786139	0.000149038	0.0772433
 	 	1.675 - 2.075	0.00153501	0.00012748	0.0830485	0.000100558	0.0655093
 	 	2.075 - 2.475	0.00126216	0.000176285	0.139669	9.63207e-05	0.076314
 	 	2.475 - 2.925	0.000830951	0.000141312	0.170061	5.21065e-05	0.0627071
 	 	2.925 - 3.5	0.000567165	9.86052e-05	0.173856	4.11053e-05	0.0724751
 	 	3.5 - 4.4	0.000264646	3.76341e-05	0.142205	2.05952e-05	0.0778216
 	 	4.4 - 6.9	6.97466e-05	1.34847e-05	0.193338	4.53671e-06	0.0650456
 	220 - 260	0.3 - 0.7	0.00141308	0.000260707	0.184495	0.000118095	0.0835726
 	 	0.7 - 0.975	0.00165978	0.000316723	0.190822	0.000164939	0.0993736
 	 	0.975 - 1.325	0.00215602	0.000288992	0.134039	0.000185734	0.0861463
 	 	1.325 - 1.675	0.00145373	0.000207502	0.142738	0.000110417	0.0759542
 	 	1.675 - 2.15	0.00116713	8.52335e-05	0.0730285	0.000101604	0.0870547
 	 	2.15 - 2.925	0.000425137	0.000298405	0.701902	3.05671e-05	0.0718993
 	 	2.925 - 5.425	8.64509e-05	1.86836e-05	0.216118	9.53255e-06	0.110265
 	260 - 300	0.3 - 0.675	0.00169164	0.000370408	0.218964	0.000142234	0.0840809
 	 	0.675 - 0.975	0.00118171	0.000227115	0.192191	0.000109881	0.0929847
 	 	0.975 - 1.25	0.00129538	0.00028903	0.223123	0.000143591	0.110848
 	 	1.25 - 1.625	0.00128232	0.000182613	0.142408	9.80756e-05	0.0764829
 	 	1.625 - 2.225	0.000721601	0.000108683	0.150614	5.99701e-05	0.0831071
 	 	2.225 - 4.725	0.000109399	2.28173e-05	0.20857	1.33371e-05	0.121913
 	300 - 340	0.2 - 0.45	0.00048946	0.00040771	0.832979	5.49643e-05	0.112296
 	 	0.45 - 0.7	0.00136312	0.00028561	0.209527	0.000178983	0.131305
 	 	0.7 - 0.95	0.00194717	0.000308945	0.158663	0.000248646	0.127696
 	 	0.95 - 1.275	0.00097056	1.65683e-06	0.00170708	0.000126167	0.129994
 	 	1.275 - 2.55	0.000398395	6.06205e-05	0.152162	4.90663e-05	0.12316


==> na61_piplus_replica_2009_paper.txt <==
z	theta	p	        multiplicities	Stat	        StatFrac	Sys	        SysFrac
z 1	0 - 20	0.7 - 1.3	8.07682e-06	2.51786e-06	0.311739	4.51519e-07	0.055903
 	 	1.3 - 2.175	1.42894e-05	2.48207e-06	0.1737	7.29389e-07	0.0510441
 	 	2.175 - 3.325	1.98149e-05	2.24624e-06	0.113361	9.15155e-07	0.0461852
 	 	3.325 - 4.675	2.32301e-05	2.28694e-06	0.0984474	1.04139e-06	0.0448293
 	 	4.675 - 8.95	2.23858e-05	1.77886e-06	0.0794637	8.67316e-07	0.0387439
 	 	8.95 - 17.65	1.12133e-05	1.54927e-06	0.138164	1.10847e-06	0.0988527
 	20 - 40	0.6 - 1.23	7.61414e-05	1.04522e-05	0.137274	4.3022e-06	0.0565028
 	 	1.23 - 1.775	9.64584e-05	9.4985e-06	0.0984725	5.29512e-06	0.0548954
 	 	1.775 - 2.15	0.000142142	1.47988e-05	0.104113	7.03916e-06	0.0495218
 	 	2.15 - 2.575	0.000140112	1.15089e-05	0.0821411	6.80319e-06	0.0485555
 	 	2.575 - 2.975	0.000151618	2.15436e-05	0.142091	7.22038e-06	0.0476222
 	 	2.975 - 3.425	0.000149715	1.10867e-05	0.0740519	6.76629e-06	0.0451945
 	 	3.425 - 4.025	0.000157617	1.61984e-05	0.102771	8.55456e-06	0.0542743
 	 	4.025 - 4.825	0.000192934	1.06524e-05	0.0552127	1.53662e-05	0.0796446
 	 	4.825 - 6.05	0.000179488	1.39443e-05	0.0776894	1.54428e-05	0.0860384
 	 	6.05 - 7.75	0.000160156	1.20624e-05	0.0753167	1.39149e-05	0.0868835
 	 	7.75 - 9.55	0.000130412	1.04229e-05	0.0799229	9.9461e-06	0.0762667
 	 	9.55 - 11.625	7.82478e-05	7.30003e-06	0.0932937	5.36359e-06	0.0685463
 	 	11.625 - 14.125	4.11997e-05	5.40202e-06	0.131118	2.59193e-06	0.0629113
 	 	14.125 - 18.125	1.51293e-05	2.67175e-06	0.176595	7.22854e-07	0.0477785
 	 	18.125 - 23.625	1.62559e-06	8.19794e-07	0.504307	9.02012e-08	0.0554885
 	 	23.625 - 29.625	4.60658e-07	4.7031e-07	1.02095	1.73348e-07	0.376305
 	40 - 60	0.6 - 1.175	0.000430408	4.21493e-05	0.0979287	1.94073e-05	0.0450905
 	 	1.175 - 1.675	0.000430956	2.89088e-05	0.0670806	2.01405e-05	0.0467346
 	 	1.675 - 1.975	0.000450262	3.59817e-05	0.0799129	1.9264e-05	0.042784
 	 	1.975 - 2.275	0.000453073	3.42275e-05	0.0755453	1.66065e-05	0.036653
 	 	2.275 - 2.6	0.000484367	5.38961e-05	0.111271	1.78527e-05	0.0368577
 	 	2.6 - 3.1	0.000495581	4.10328e-05	0.0827973	3.05384e-05	0.0616214
 	 	3.1 - 3.925	0.00057279	4.26631e-05	0.074483	4.29155e-05	0.0749237
 	 	3.925 - 4.9	0.000612059	3.88066e-05	0.0634034	3.76483e-05	0.0615109
 	 	4.9 - 5.95	0.000499594	3.63336e-05	0.0727262	2.75279e-05	0.0551006
 	 	5.95 - 6.92	0.000431523	3.70033e-05	0.0857504	2.28893e-05	0.053043
 	 	6.92 - 8.175	0.000244432	2.34559e-05	0.0959609	1.25283e-05	0.0512549
 	 	8.175 - 9.5	0.000167771	1.29298e-05	0.0770681	9.27737e-06	0.0552979
 	 	9.5 - 11.2	0.000111869	9.03512e-06	0.080765	5.79722e-06	0.0518214
 	 	11.2 - 13.325	5.93774e-05	6.08165e-06	0.102424	2.94376e-06	0.0495771
 	 	13.325 - 16.5	2.56914e-05	3.33934e-06	0.129979	1.50591e-06	0.0586155
 	 	16.5 - 19	9.33278e-06	2.34858e-06	0.251648	8.39432e-07	0.0899445
 	60 - 80	0.6 - 1.25	0.0007913	5.97283e-05	0.0754812	3.33716e-05	0.0421732
 	 	1.25 - 1.875	0.00106836	5.5298e-05	0.0517597	4.76568e-05	0.0446074
 	 	1.875 - 2.275	0.00113095	0.0001107	0.0978825	5.8582e-05	0.0517991
 	 	2.275 - 2.875	0.00130091	0.000100583	0.0773173	8.55232e-05	0.0657409
 	 	2.875 - 3.55	0.00128289	9.60459e-05	0.0748667	7.20381e-05	0.0561529
 	 	3.55 - 4.225	0.00106617	7.73557e-05	0.0725545	6.37506e-05	0.0597938
 	 	4.225 - 4.95	0.00089127	4.47299e-05	0.0501866	5.22075e-05	0.0585765
 	 	4.95 - 5.75	0.000862034	4.53603e-05	0.0526201	5.14883e-05	0.0597288
 	 	5.75 - 6.625	0.000568429	5.00561e-05	0.0880605	3.40076e-05	0.0598273
 	 	6.625 - 7.725	0.000452951	2.6477e-05	0.0584544	2.63784e-05	0.0582368
 	 	7.725 - 9.325	0.000275762	1.94044e-05	0.0703667	1.82405e-05	0.0661458
 	 	9.325 - 11.825	0.000128964	9.54219e-06	0.0739913	8.68525e-06	0.0673464
 	 	11.825 - 14.325	4.09037e-05	5.60905e-06	0.137128	2.49794e-06	0.0610686
 	80 - 100	0.5 - 1.3	0.00205919	0.000121909	0.0592024	0.000132247	0.0642228
 	 	1.3 - 1.7	0.00265192	0.000161266	0.060811	0.000141213	0.0532495
 	 	1.7 - 2.2	0.00245614	0.00029786	0.121271	0.000151679	0.0617549
 	 	2.2 - 2.675	0.00215467	0.000225984	0.104881	0.000121419	0.0563515
 	 	2.675 - 3.1	0.00213224	0.000153263	0.0718791	0.000129893	0.0609188
 	 	3.1 - 3.55	0.00203269	0.000122411	0.060221	0.000117723	0.0579148
 	 	3.55 - 4.05	0.00167908	7.98689e-05	0.047567	9.94653e-05	0.059238
 	 	4.05 - 4.6	0.00161648	8.37379e-05	0.0518026	9.27715e-05	0.057391
 	 	4.6 - 5.275	0.00128346	6.74668e-05	0.0525665	8.29455e-05	0.0646267
 	 	5.275 - 6.125	0.000874766	3.78238e-05	0.0432387	4.63952e-05	0.0530373
 	 	6.125 - 7.275	0.000566948	3.27325e-05	0.0577345	3.42288e-05	0.0603739
 	 	7.275 - 9.2	0.000277191	1.51981e-05	0.0548288	1.59651e-05	0.0575959
 	 	9.2 - 11.7	9.66679e-05	9.84688e-06	0.101863	5.47271e-06	0.0566135
 	100 - 140	0.5 - 1.3	0.00714867	0.000291023	0.04071	0.000384758	0.0538224
 	 	1.3 - 1.65	0.00834224	0.000455551	0.0546077	0.000453953	0.0544162
 	 	1.65 - 1.95	0.00843267	0.000485294	0.0575492	0.000429283	0.0509071
 	 	1.95 - 2.275	0.00714828	0.000283817	0.0397043	0.000372624	0.0521278
 	 	2.275 - 2.575	0.00698964	0.000185688	0.0265662	0.000378477	0.0541483
 	 	2.575 - 2.9	0.00614481	0.000234151	0.0381055	0.000298378	0.0485577
 	 	2.9 - 3.275	0.00573184	0.000243521	0.0424856	0.000301508	0.0526023
 	 	3.275 - 3.675	0.00491565	0.000214385	0.0436127	0.000244935	0.0498275
 	 	3.675 - 4.2	0.00355297	0.000159008	0.0447536	0.000166944	0.0469871
 	 	4.2 - 4.8	0.00270513	0.00013243	0.0489552	0.000140874	0.0520766
 	 	4.8 - 5.725	0.00186671	6.10818e-05	0.0327216	9.02923e-05	0.0483698
 	 	5.725 - 7.075	0.000996332	5.11859e-05	0.0513744	5.03677e-05	0.0505531
 	 	7.075 - 9.575	0.000326343	2.24658e-05	0.0688411	1.84576e-05	0.0565588
 	140 - 180	0.4 - 0.925	0.0102318	0.000574394	0.056138	0.000604899	0.0591194
 	 	0.925 - 1.45	0.0123665	0.000668813	0.0540827	0.000599835	0.0485049
 	 	1.45 - 1.775	0.011821	0.000658164	0.0556774	0.000550893	0.0466029
 	 	1.775 - 2.1	0.0105452	0.000622572	0.0590387	0.000490647	0.0465282
 	 	2.1 - 2.425	0.00816695	0.00038421	0.0470445	0.000374289	0.0458297
 	 	2.425 - 2.825	0.00738757	0.000332293	0.04498	0.000341355	0.0462066
 	 	2.825 - 3.3	0.00452595	0.000234804	0.0518796	0.000213944	0.0472705
 	 	3.3 - 3.95	0.00353434	0.000178701	0.0505613	0.000147716	0.0417944
 	 	3.95 - 5.05	0.00190861	9.7701e-05	0.0511897	8.53602e-05	0.0447239
 	 	5.05 - 7.55	0.000542194	3.60409e-05	0.0664724	2.74291e-05	0.050589
 	180 - 220	0.4 - 0.75	0.0126398	0.000843231	0.0667123	0.000875904	0.0692971
 	 	0.75 - 1.05	0.0151917	0.00103824	0.0683423	0.000815593	0.0536866
 	 	1.05 - 1.325	0.0143086	0.000813059	0.0568232	0.000734887	0.0513599
 	 	1.325 - 1.675	0.0134011	0.000697076	0.0520162	0.000610349	0.0455445
 	 	1.675 - 2.075	0.0087033	0.000423001	0.0486024	0.00040347	0.0463582
 	 	2.075 - 2.475	0.00766973	0.000471536	0.0614801	0.000306584	0.0399732
 	 	2.475 - 2.925	0.00507854	0.000333129	0.0655953	0.000221854	0.0436847
 	 	2.925 - 3.5	0.00290592	0.00023674	0.0814681	0.000117327	0.0403751
 	 	3.5 - 4.4	0.00159037	0.000119405	0.0750801	6.27539e-05	0.0394586
 	 	4.4 - 6.9	0.000384612	2.83813e-05	0.0737921	1.5841e-05	0.041187
 	220 - 260	0.3 - 0.7	0.0143242	0.000945362	0.0659978	0.000935673	0.0653213
 	 	0.7 - 0.975	0.0165959	0.000996047	0.0600178	0.000866231	0.0521956
 	 	0.975 - 1.325	0.014318	0.000748801	0.0522978	0.000676285	0.0472331
 	 	1.325 - 1.675	0.011173	0.000555623	0.049729	0.000482509	0.0431852
 	 	1.675 - 2.15	0.00865396	0.00045475	0.0525482	0.000364242	0.0420896
 	 	2.15 - 2.925	0.0042795	0.000242404	0.0566431	0.00016111	0.0376468
 	 	2.925 - 5.425	0.000948494	6.31165e-05	0.0665439	3.37666e-05	0.0356002
 	260 - 300	0.3 - 0.675	0.0125822	0.000965086	0.0767026	0.000565474	0.0449425
 	 	0.675 - 0.975	0.01381	0.000895473	0.0648424	0.000609445	0.0441307
 	 	0.975 - 1.25	0.0131116	0.000878646	0.0670127	0.000547989	0.0417941
 	 	1.25 - 1.625	0.00976331	0.000555421	0.0568886	0.000391728	0.0401225
 	 	1.625 - 2.225	0.00568053	0.000348577	0.0613635	0.000231301	0.0407182
 	 	2.225 - 4.725	0.00134667	9.61812e-05	0.0714218	5.24002e-05	0.0389111
 	300 - 340	0.2 - 0.45	0.00718407	0.00106907	0.148811	0.000459885	0.0640146
 	 	0.45 - 0.7	0.0134612	0.00143983	0.106962	0.00084453	0.0627381
 	 	0.7 - 0.95	0.013417	0.00122462	0.0912738	0.000731969	0.0545555
 	 	0.95 - 1.275	0.0100113	0.00100801	0.100687	0.000569851	0.0569206
 	 	1.275 - 2.55	0.00381228	0.000599988	0.157383	0.000177168	0.0464729
z 2	0 - 20	0.7 - 1.3	9.06493e-06	6.62548e-06	0.730892	4.81199e-07	0.0530836
 	 	1.3 - 2.175	4.43121e-05	1.04784e-05	0.236468	2.23339e-06	0.0504012
 	 	2.175 - 3.325	5.96817e-05	1.03555e-05	0.173512	2.81179e-06	0.0471131
 	 	3.325 - 4.675	7.17915e-05	9.00758e-06	0.125469	2.4587e-06	0.0342478
 	 	4.675 - 8.95	7.27309e-05	5.96108e-06	0.0819607	4.18145e-06	0.0574921
 	 	8.95 - 17.65	3.19581e-05	3.05594e-06	0.0956232	2.23515e-06	0.06994
 	 	17.65 - 29.3	7.27278e-06	3.05088e-06	0.419493	3.81077e-07	0.0523977
 	20 - 40	0.6 - 1.23	0.000307887	7.05049e-05	0.228996	1.24645e-05	0.0404839
 	 	1.23 - 1.775	0.00050165	3.76326e-05	0.0750177	1.67773e-05	0.0334443
 	 	1.775 - 2.15	0.000473187	3.61771e-05	0.0764541	1.6061e-05	0.0339423
 	 	2.15 - 2.575	0.000652892	4.65456e-05	0.0712914	2.12794e-05	0.0325925
 	 	2.575 - 2.975	0.000666387	4.97273e-05	0.0746223	2.86869e-05	0.0430485
 	 	2.975 - 3.425	0.000689972	5.78227e-05	0.0838044	2.40852e-05	0.0349074
 	 	3.425 - 4.025	0.000748672	5.15654e-05	0.0688758	3.35119e-05	0.0447617
 	 	4.025 - 4.825	0.000731033	3.95405e-05	0.0540885	3.17816e-05	0.0434749
 	 	4.825 - 6.05	0.000761527	3.6041e-05	0.0473272	3.78636e-05	0.0497206
 	 	6.05 - 7.75	0.000690037	2.85978e-05	0.0414439	3.36987e-05	0.0488361
 	 	7.75 - 9.55	0.000509296	2.34124e-05	0.0459701	2.65216e-05	0.052075
 	 	9.55 - 11.625	0.00027216	1.69285e-05	0.0622004	1.11861e-05	0.0411013
 	 	11.625 - 14.125	0.000161053	1.20617e-05	0.0748932	6.11878e-06	0.0379925
 	 	14.125 - 18.125	4.7136e-05	5.35085e-06	0.113519	1.794e-06	0.03806
 	 	18.125 - 23.625	1.28877e-05	3.04512e-06	0.236281	4.87711e-07	0.0378431
 	40 - 60	0.6 - 1.175	0.00153543	0.000102337	0.0666502	5.36186e-05	0.0349209
 	 	1.175 - 1.675	0.00160331	7.73592e-05	0.0482496	5.06375e-05	0.0315831
 	 	1.675 - 1.975	0.00170235	9.17845e-05	0.0539162	5.27145e-05	0.0309657
 	 	1.975 - 2.275	0.00235687	0.000125128	0.0530905	8.05663e-05	0.0341835
 	 	2.275 - 2.6	0.00224731	0.000106553	0.0474135	7.03964e-05	0.0313247
 	 	2.6 - 3.1	0.00238327	8.19942e-05	0.0344041	7.51278e-05	0.0315231
 	 	3.1 - 3.925	0.00248156	8.51211e-05	0.0343015	0.000100525	0.0405087
 	 	3.925 - 4.9	0.00240379	5.73603e-05	0.0238624	9.37734e-05	0.0390106
 	 	4.9 - 5.95	0.00198159	7.37051e-05	0.0371949	6.85051e-05	0.0345708
 	 	5.95 - 6.92	0.00148145	6.93286e-05	0.0467976	4.71805e-05	0.0318474
 	 	6.92 - 8.175	0.00107573	5.12649e-05	0.047656	3.28108e-05	0.030501
 	 	8.175 - 9.5	0.000792397	2.99128e-05	0.0377498	2.49446e-05	0.03148
 	 	9.5 - 11.2	0.000549238	2.23952e-05	0.0407751	1.76925e-05	0.0322129
 	 	11.2 - 13.325	0.000311098	1.48304e-05	0.0476712	1.03755e-05	0.0333514
 	 	13.325 - 16.5	0.000119922	7.90982e-06	0.065958	3.64456e-06	0.0303911
 	 	16.5 - 19	3.83577e-05	5.30998e-06	0.138433	1.35359e-06	0.0352887
 	60 - 80	0.6 - 1.25	0.00355164	0.000227271	0.0639905	0.000132607	0.037337
 	 	1.25 - 1.875	0.0040397	0.00013794	0.0341461	0.000134016	0.0331747
 	 	1.875 - 2.275	0.0045043	0.000211876	0.0470385	0.000142565	0.0316509
 	 	2.275 - 2.875	0.00427031	0.000170238	0.0398655	0.000130913	0.0306566
 	 	2.875 - 3.55	0.00464311	0.000182251	0.0392519	0.00013892	0.0299195
 	 	3.55 - 4.225	0.00419875	0.000175295	0.0417492	0.00012418	0.0295754
 	 	4.225 - 4.95	0.00332562	9.8868e-05	0.0297292	9.82919e-05	0.029556
 	 	4.95 - 5.75	0.0026244	8.79192e-05	0.0335008	7.82452e-05	0.0298145
 	 	5.75 - 6.625	0.00205802	7.51119e-05	0.0364971	6.08693e-05	0.0295766
 	 	6.625 - 7.725	0.00157887	5.72864e-05	0.0362832	4.75029e-05	0.0300866
 	 	7.725 - 9.325	0.000917975	3.63936e-05	0.0396455	2.76968e-05	0.0301717
 	 	9.325 - 11.825	0.000481572	2.08021e-05	0.0431962	1.48178e-05	0.0307697
 	 	11.825 - 14.325	0.000133992	1.12004e-05	0.0835903	4.38291e-06	0.0327102
 	80 - 100	0.5 - 1.3	0.00442008	0.000200036	0.0452562	0.00016365	0.0370243
 	 	1.3 - 1.7	0.00623847	0.000289455	0.0463983	0.000218944	0.0350957
 	 	1.7 - 2.2	0.00672191	0.00027356	0.0406967	0.000226711	0.0337272
 	 	2.2 - 2.675	0.00623264	0.000256596	0.0411698	0.000204588	0.0328253
 	 	2.675 - 3.1	0.00534486	0.000245928	0.046012	0.000172168	0.0322119
 	 	3.1 - 3.55	0.00473646	0.000144924	0.0305976	0.000147538	0.0311493
 	 	3.55 - 4.05	0.00452496	0.000146386	0.0323508	0.00013935	0.0307959
 	 	4.05 - 4.6	0.00336439	0.000118193	0.0351306	0.000102378	0.0304297
 	 	4.6 - 5.275	0.00314078	7.19332e-05	0.022903	9.44179e-05	0.0300619
 	 	5.275 - 6.125	0.00228232	7.796e-05	0.0341583	6.71904e-05	0.0294395
 	 	6.125 - 7.275	0.00138875	5.16188e-05	0.0371692	4.05166e-05	0.0291749
 	 	7.275 - 9.2	0.000696762	2.77392e-05	0.0398116	2.05583e-05	0.0295054
 	 	9.2 - 11.7	0.00023723	1.38138e-05	0.0582296	7.15801e-06	0.0301733
 	100 - 140	0.5 - 1.3	0.0136465	0.000308609	0.0226146	0.000655845	0.0480597
 	 	1.3 - 1.65	0.0166914	0.000487579	0.0292114	0.000589633	0.0353256
 	 	1.65 - 1.95	0.0151074	0.000633939	0.041962	0.000485916	0.032164
 	 	1.95 - 2.275	0.0145663	0.000426188	0.0292585	0.000447269	0.0307058
 	 	2.275 - 2.575	0.0127234	0.0003833	0.0301256	0.000380109	0.0298748
 	 	2.575 - 2.9	0.0119724	0.000350371	0.029265	0.000351521	0.029361
 	 	2.9 - 3.275	0.010749	0.000319033	0.0296801	0.000315671	0.0293674
 	 	3.275 - 3.675	0.0091957	0.000287623	0.031278	0.0002671	0.0290462
 	 	3.675 - 4.2	0.00688643	0.000226473	0.0328868	0.000198826	0.0288722
 	 	4.2 - 4.8	0.00543651	0.000152565	0.0280631	0.000158503	0.0291552
 	 	4.8 - 5.725	0.00359227	0.000122683	0.0341521	0.000104874	0.0291943
 	 	5.725 - 7.075	0.00174166	6.98663e-05	0.0401149	5.0526e-05	0.0290103
 	 	7.075 - 9.575	0.000567897	2.91497e-05	0.0513292	1.66198e-05	0.0292655
 	140 - 180	0.4 - 0.925	0.0151988	0.00072232	0.0475248	0.00104963	0.0690601
 	 	0.925 - 1.45	0.0188522	0.000833504	0.0442126	0.000843126	0.044723
 	 	1.45 - 1.775	0.016926	0.000809195	0.0478078	0.000611684	0.0361387
 	 	1.775 - 2.1	0.0141331	0.000712924	0.0504434	0.000458967	0.0324745
 	 	2.1 - 2.425	0.0125588	0.000488845	0.0389245	0.000387551	0.0308589
 	 	2.425 - 2.825	0.0103436	0.000379404	0.0366802	0.000311015	0.0300685
 	 	2.825 - 3.3	0.00779261	0.000307278	0.039432	0.000228313	0.0292987
 	 	3.3 - 3.95	0.00522594	0.000216125	0.0413562	0.000151946	0.0290754
 	 	3.95 - 5.05	0.00260979	0.000115441	0.0442339	7.73174e-05	0.0296259
 	 	5.05 - 7.55	0.000840666	4.3739e-05	0.052029	2.547e-05	0.0302974
 	180 - 220	0.4 - 0.75	0.0167738	0.000958647	0.0571515	0.000908705	0.0541741
 	 	0.75 - 1.05	0.019058	0.00113313	0.059457	0.000820433	0.0430493
 	 	1.05 - 1.325	0.0169499	0.000836694	0.0493628	0.000630385	0.0371911
 	 	1.325 - 1.675	0.0158437	0.000780282	0.0492487	0.000529983	0.0334507
 	 	1.675 - 2.075	0.0128048	0.000611073	0.0477222	0.000402509	0.0314343
 	 	2.075 - 2.475	0.0101507	0.000545397	0.0537297	0.000314229	0.0309562
 	 	2.475 - 2.925	0.00707593	0.000433748	0.0612992	0.000209737	0.0296409
 	 	2.925 - 3.5	0.00433681	0.000257049	0.0592715	0.000127438	0.0293852
 	 	3.5 - 4.4	0.00207482	0.000161079	0.0776351	6.07539e-05	0.0292816
 	 	4.4 - 6.9	0.000598286	4.66993e-05	0.0780552	1.73935e-05	0.0290722
 	220 - 260	0.3 - 0.7	0.0184546	0.00107706	0.0583626	0.00122015	0.0661161
 	 	0.7 - 0.975	0.020656	0.00115374	0.0558548	0.00101358	0.0490696
 	 	0.975 - 1.325	0.016966	0.00082314	0.0485169	0.000676477	0.0398724
 	 	1.325 - 1.675	0.0147858	0.000712229	0.0481698	0.000516871	0.0349572
 	 	1.675 - 2.15	0.0105294	0.00051281	0.0487025	0.000327505	0.0311038
 	 	2.15 - 2.925	0.00557305	0.000268705	0.0482151	0.000168103	0.0301636
 	 	2.925 - 5.425	0.00130135	7.95153e-05	0.0611021	3.81045e-05	0.0292807
 	260 - 300	0.3 - 0.675	0.0163144	0.00108523	0.0665202	0.00114485	0.0701741
 	 	0.675 - 0.975	0.0200432	0.00100597	0.0501901	0.00105098	0.0524356
 	 	0.975 - 1.25	0.0156343	0.000897475	0.0574041	0.000667198	0.0426751
 	 	1.25 - 1.625	0.0137809	0.000692983	0.0502858	0.000503563	0.0365407
 	 	1.625 - 2.225	0.00772014	0.000374364	0.0484919	0.000243197	0.0315017
 	 	2.225 - 4.725	0.00173362	0.000103561	0.059737	5.05337e-05	0.0291492
 	300 - 340	0.2 - 0.45	0.0111985	0.00143548	0.128185	0.000642326	0.0573581
 	 	0.45 - 0.7	0.0160336	0.00134894	0.0841321	0.000762349	0.0475468
 	 	0.7 - 0.95	0.0163015	0.0011689	0.071705	0.000656234	0.0402561
 	 	0.95 - 1.275	0.0141589	0.000928735	0.0655936	0.000503769	0.0355796
 	 	1.275 - 2.55	0.00628231	0.000467369	0.0743946	0.000212618	0.0338439
z 3	0 - 20	0.7 - 1.3	1.62645e-05	7.44166e-06	0.45754	8.8844e-07	0.0546245
 	 	1.3 - 2.175	9.88582e-05	1.37893e-05	0.139486	3.38446e-06	0.0342355
 	 	2.175 - 3.325	0.000133628	1.8677e-05	0.139768	4.19852e-06	0.0314195
 	 	3.325 - 4.675	0.00016029	1.54876e-05	0.0966222	4.94495e-06	0.03085
 	 	4.675 - 8.95	0.000137946	8.46548e-06	0.0613683	5.50931e-06	0.0399383
 	 	8.95 - 17.65	5.89539e-05	4.70996e-06	0.0798923	2.74424e-06	0.0465489
 	 	17.65 - 29.3	7.83312e-06	2.36008e-06	0.301294	7.22667e-07	0.0922579
 	20 - 40	0.6 - 1.23	0.000658452	0.000112795	0.171303	2.83269e-05	0.0430204
 	 	1.23 - 1.775	0.000835663	5.18654e-05	0.062065	3.2396e-05	0.0387669
 	 	1.775 - 2.15	0.00103233	5.4156e-05	0.0524599	3.93251e-05	0.0380934
 	 	2.15 - 2.575	0.0010193	5.94138e-05	0.0582885	3.9396e-05	0.0386499
 	 	2.575 - 2.975	0.00102988	5.90951e-05	0.0573808	3.72735e-05	0.0361922
 	 	2.975 - 3.425	0.00121151	6.55046e-05	0.0540685	4.543e-05	0.0374986
 	 	3.425 - 4.025	0.00121949	6.28582e-05	0.0515447	4.27312e-05	0.0350403
 	 	4.025 - 4.825	0.00119071	5.66245e-05	0.0475553	4.20495e-05	0.0353147
 	 	4.825 - 6.05	0.00122881	4.65607e-05	0.037891	4.08327e-05	0.0332295
 	 	6.05 - 7.75	0.00106915	3.70252e-05	0.0346303	3.76609e-05	0.035225
 	 	7.75 - 9.55	0.000771108	3.02846e-05	0.0392741	2.54466e-05	0.0330001
 	 	9.55 - 11.625	0.000467941	2.1923e-05	0.04685	1.58056e-05	0.033777
 	 	11.625 - 14.125	0.000308098	1.6974e-05	0.0550929	1.11995e-05	0.0363504
 	 	14.125 - 18.125	0.000114308	9.33182e-06	0.0816379	4.44429e-06	0.0388801
 	 	18.125 - 23.625	2.13082e-05	3.57812e-06	0.167923	8.79935e-07	0.0412956
 	 	23.625 - 29.625	3.54545e-07	3.60211e-07	1.01598	2.01838e-08	0.0569288
 	40 - 60	0.6 - 1.175	0.00186003	0.000156044	0.083893	6.00423e-05	0.0322802
 	 	1.175 - 1.675	0.00237095	9.67454e-05	0.0408044	7.30472e-05	0.0308092
 	 	1.675 - 1.975	0.00272825	0.000123034	0.0450964	8.25141e-05	0.0302444
 	 	1.975 - 2.275	0.00271407	0.000125788	0.0463468	8.00676e-05	0.029501
 	 	2.275 - 2.6	0.0029789	0.000133295	0.0447463	9.01854e-05	0.0302747
 	 	2.6 - 3.1	0.00299727	0.000131972	0.0440309	8.89605e-05	0.0296806
 	 	3.1 - 3.925	0.00324829	0.000106027	0.0326409	9.58486e-05	0.0295074
 	 	3.925 - 4.9	0.00303238	6.14588e-05	0.0202675	8.78578e-05	0.0289732
 	 	4.9 - 5.95	0.00246205	8.0396e-05	0.032654	7.15777e-05	0.0290724
 	 	5.95 - 6.92	0.00197045	7.70468e-05	0.0391011	5.70672e-05	0.0289615
 	 	6.92 - 8.175	0.00133063	5.44345e-05	0.0409087	3.89587e-05	0.0292783
 	 	8.175 - 9.5	0.00105141	3.3987e-05	0.0323252	3.07402e-05	0.0292371
 	 	9.5 - 11.2	0.000651634	2.43521e-05	0.0373708	1.89287e-05	0.029048
 	 	11.2 - 13.325	0.000391452	1.77597e-05	0.0453688	1.17198e-05	0.0299392
 	 	13.325 - 16.5	0.000156938	9.56909e-06	0.0609739	4.74423e-06	0.03023
 	 	16.5 - 19	3.98013e-05	7.86711e-06	0.19766	1.23716e-06	0.0310834
 	60 - 80	0.6 - 1.25	0.00320461	0.000202144	0.0630793	0.000116422	0.0363296
 	 	1.25 - 1.875	0.00395568	0.000126647	0.0320165	0.000134619	0.0340319
 	 	1.875 - 2.275	0.00439457	0.000232472	0.0528998	0.000143584	0.032673
 	 	2.275 - 2.875	0.00434341	0.000181842	0.0418661	0.000137479	0.0316524
 	 	2.875 - 3.55	0.00430976	0.000162661	0.0377425	0.000134426	0.0311912
 	 	3.55 - 4.225	0.00363243	0.000158046	0.0435098	0.000108928	0.0299875
 	 	4.225 - 4.95	0.00332256	0.000104294	0.0313897	0.000102215	0.030764
 	 	4.95 - 5.75	0.00276593	8.91318e-05	0.0322249	8.12374e-05	0.0293707
 	 	5.75 - 6.625	0.00196884	7.28131e-05	0.0369827	5.72836e-05	0.0290951
 	 	6.625 - 7.725	0.00140848	5.40906e-05	0.0384034	4.11096e-05	0.0291871
 	 	7.725 - 9.325	0.000934825	3.63339e-05	0.038867	2.87259e-05	0.0307286
 	 	9.325 - 11.825	0.000388072	1.92258e-05	0.0495417	1.19364e-05	0.030758
 	 	11.825 - 14.325	0.000145151	1.14856e-05	0.0791283	4.68406e-06	0.0322702
 	80 - 100	0.5 - 1.3	0.00414666	0.000196086	0.0472876	0.000150062	0.0361887
 	 	1.3 - 1.7	0.00487831	0.000244456	0.0501108	0.000151717	0.0311004
 	 	1.7 - 2.2	0.00573383	0.0002497	0.0435485	0.000171117	0.0298435
 	 	2.2 - 2.675	0.00534533	0.000212464	0.0397476	0.00015946	0.0298315
 	 	2.675 - 3.1	0.00500927	0.000267707	0.0534423	0.000153056	0.0305546
 	 	3.1 - 3.55	0.00465075	0.000160419	0.0344932	0.000136275	0.0293018
 	 	3.55 - 4.05	0.00368277	0.00013433	0.0364754	0.000110464	0.0299948
 	 	4.05 - 4.6	0.00307993	0.000104815	0.0340315	8.98602e-05	0.029176
 	 	4.6 - 5.275	0.00260659	6.39136e-05	0.0245201	7.81896e-05	0.0299969
 	 	5.275 - 6.125	0.00175308	6.95756e-05	0.0396876	5.17291e-05	0.0295075
 	 	6.125 - 7.275	0.00125159	4.76728e-05	0.03809	3.80982e-05	0.03044
 	 	7.275 - 9.2	0.000601558	2.66565e-05	0.0443124	1.80834e-05	0.030061
 	 	9.2 - 11.7	0.000214836	1.37299e-05	0.0639088	6.82388e-06	0.0317633
 	100 - 140	0.5 - 1.3	0.0108186	0.000372331	0.0344158	0.000451358	0.0417205
 	 	1.3 - 1.65	0.0128895	0.000548283	0.042537	0.00042821	0.0332215
 	 	1.65 - 1.95	0.0124515	0.000619837	0.0497802	0.000399507	0.0320851
 	 	1.95 - 2.275	0.0121883	0.000527411	0.0432718	0.00038075	0.0312389
 	 	2.275 - 2.575	0.0106373	0.000341502	0.0321043	0.000317793	0.0298755
 	 	2.575 - 2.9	0.00973365	0.000317582	0.0326272	0.000295756	0.0303849
 	 	2.9 - 3.275	0.00852385	0.000251353	0.0294882	0.000254619	0.0298713
 	 	3.275 - 3.675	0.00721434	0.000229236	0.0317751	0.000210074	0.029119
 	 	3.675 - 4.2	0.00552406	0.000199845	0.0361772	0.00016499	0.0298676
 	 	4.2 - 4.8	0.00425479	0.00014663	0.0344624	0.000124313	0.0292173
 	 	4.8 - 5.725	0.00278233	0.000107152	0.0385118	8.33043e-05	0.0299405
 	 	5.725 - 7.075	0.00141428	6.17594e-05	0.0436683	4.23633e-05	0.0299539
 	 	7.075 - 9.575	0.000475548	2.68452e-05	0.056451	1.47449e-05	0.0310062
 	140 - 180	0.4 - 0.925	0.0140612	0.000700304	0.0498041	0.000842666	0.0599286
 	 	0.925 - 1.45	0.0166411	0.00081735	0.0491164	0.00068208	0.0409877
 	 	1.45 - 1.775	0.0142044	0.000730837	0.0514516	0.000483488	0.034038
 	 	1.775 - 2.1	0.0124336	0.000699921	0.0562928	0.000394498	0.0317285
 	 	2.1 - 2.425	0.00995155	0.000319956	0.0321514	0.000312459	0.031398
 	 	2.425 - 2.825	0.00861471	0.000326861	0.0379422	0.000259304	0.0301001
 	 	2.825 - 3.3	0.00691307	0.00027258	0.0394297	0.000210053	0.030385
 	 	3.3 - 3.95	0.00421548	0.000187576	0.0444969	0.000123176	0.02922
 	 	3.95 - 5.05	0.00240613	0.000114672	0.0476583	7.11401e-05	0.0295661
 	 	5.05 - 7.55	0.00052984	3.48169e-05	0.0657121	1.62834e-05	0.0307326
 	180 - 220	0.4 - 0.75	0.0137314	0.000866076	0.0630725	0.00092483	0.0673513
 	 	0.75 - 1.05	0.0159201	0.00106314	0.0667799	0.000816614	0.0512946
 	 	1.05 - 1.325	0.0177808	0.000842508	0.047383	0.000752549	0.0423236
 	 	1.325 - 1.675	0.0141597	0.000759561	0.0536425	0.000519246	0.0366707
 	 	1.675 - 2.075	0.00975318	0.000551062	0.0565008	0.000333906	0.0342356
 	 	2.075 - 2.475	0.0087777	0.000354729	0.0404125	0.000278103	0.0316828
 	 	2.475 - 2.925	0.00539489	0.000373828	0.0692929	0.000161806	0.0299925
 	 	2.925 - 3.5	0.00348859	0.000205358	0.0588658	0.000104388	0.0299227
 	 	3.5 - 4.4	0.00199067	7.77107e-05	0.0390375	5.84733e-05	0.0293737
 	 	4.4 - 6.9	0.000438825	2.29129e-05	0.0522142	1.40779e-05	0.032081
 	220 - 260	0.3 - 0.7	0.0123842	0.000843908	0.068144	0.00132175	0.106729
 	 	0.7 - 0.975	0.0169228	0.00102712	0.0606946	0.00126702	0.0748709
 	 	0.975 - 1.325	0.0165259	0.000786492	0.0475915	0.00093851	0.0567903
 	 	1.325 - 1.675	0.0117525	0.000660204	0.0561755	0.000505304	0.0429953
 	 	1.675 - 2.15	0.00801609	0.000391208	0.0488029	0.000291887	0.0364126
 	 	2.15 - 2.925	0.00499311	0.000275086	0.0550932	0.000154528	0.0309482
 	 	2.925 - 5.425	0.00094953	5.60343e-05	0.0590127	2.81368e-05	0.0296324
 	260 - 300	0.3 - 0.675	0.0128891	0.000872352	0.0676814	0.00109718	0.0851247
 	 	0.675 - 0.975	0.0197677	0.00106781	0.0540178	0.00122414	0.0619261
 	 	0.975 - 1.25	0.01576	0.000882319	0.0559847	0.000775796	0.0492256
 	 	1.25 - 1.625	0.0100243	0.000577368	0.057597	0.000407694	0.0406707
 	 	1.625 - 2.225	0.00611538	0.000352532	0.0576468	0.00020737	0.0339095
 	 	2.225 - 4.725	0.00117531	5.25189e-05	0.0446851	3.42597e-05	0.0291495
 	300 - 340	0.2 - 0.45	0.012426	0.00163573	0.131638	0.000550252	0.0442822
 	 	0.45 - 0.7	0.0147098	0.00113141	0.0769153	0.000540223	0.0367254
 	 	0.7 - 0.95	0.0155027	0.00106236	0.0685275	0.000504356	0.0325335
 	 	0.95 - 1.275	0.012761	0.000760714	0.0596125	0.000394738	0.0309332
 	 	1.275 - 2.55	0.00605957	0.000301502	0.0497564	0.000185674	0.0306414
z 4	0 - 20	0.7 - 1.3	3.25968e-05	1.67792e-05	0.51475	1.92736e-06	0.0591273
 	 	1.3 - 2.175	0.000100996	1.28174e-05	0.126911	3.80316e-06	0.0376566
 	 	2.175 - 3.325	0.000158934	1.3492e-05	0.0848907	5.38808e-06	0.0339013
 	 	3.325 - 4.675	0.00014244	1.10217e-05	0.0773783	4.95256e-06	0.0347695
 	 	4.675 - 8.95	0.000164423	8.34498e-06	0.0507531	5.93385e-06	0.0360889
 	 	8.95 - 17.65	5.54221e-05	3.88863e-06	0.070164	2.76009e-06	0.0498012
 	 	17.65 - 29.3	3.68303e-06	1.29932e-06	0.352787	2.68437e-07	0.0728849
 	20 - 40	0.6 - 1.23	0.000603455	0.000109371	0.181242	2.16243e-05	0.0358341
 	 	1.23 - 1.775	0.000935197	5.45774e-05	0.0583592	3.05848e-05	0.0327041
 	 	1.775 - 2.15	0.000964285	5.8268e-05	0.0604262	2.94537e-05	0.0305446
 	 	2.15 - 2.575	0.00113997	6.56802e-05	0.0576155	3.72937e-05	0.0327145
 	 	2.575 - 2.975	0.00112588	6.28591e-05	0.0558313	3.50287e-05	0.0311124
 	 	2.975 - 3.425	0.00106451	6.08126e-05	0.0571273	3.20187e-05	0.0300783
 	 	3.425 - 4.025	0.00116444	6.53192e-05	0.056095	3.55584e-05	0.0305369
 	 	4.025 - 4.825	0.00119482	5.71928e-05	0.0478671	3.64453e-05	0.0305026
 	 	4.825 - 6.05	0.00134355	4.80745e-05	0.0357817	4.02169e-05	0.0299334
 	 	6.05 - 7.75	0.00111294	3.69464e-05	0.0331969	3.34788e-05	0.0300813
 	 	7.75 - 9.55	0.000783146	3.18239e-05	0.0406359	2.36634e-05	0.0302159
 	 	9.55 - 11.625	0.000543251	2.39102e-05	0.0440132	1.63156e-05	0.0300332
 	 	11.625 - 14.125	0.000276261	1.54564e-05	0.0559483	8.4038e-06	0.0304198
 	 	14.125 - 18.125	0.000133321	9.21684e-06	0.0691328	4.73578e-06	0.0355218
 	 	18.125 - 23.625	2.85361e-05	4.63203e-06	0.162322	9.47897e-07	0.0332175
 	 	23.625 - 29.625	4.95955e-06	2.55535e-06	0.515237	3.84155e-07	0.0774575
 	40 - 60	0.6 - 1.175	0.00166937	0.000143095	0.0857176	5.76042e-05	0.0345065
 	 	1.175 - 1.675	0.00221085	8.91041e-05	0.040303	7.02458e-05	0.0317731
 	 	1.675 - 1.975	0.00216563	9.16126e-05	0.0423031	7.01608e-05	0.0323975
 	 	1.975 - 2.275	0.0023406	0.000108887	0.0465208	7.36331e-05	0.031459
 	 	2.275 - 2.6	0.00257187	0.000118008	0.0458841	7.73125e-05	0.0300608
 	 	2.6 - 3.1	0.00276036	0.00010313	0.0373611	8.57348e-05	0.0310592
 	 	3.1 - 3.925	0.00242769	9.33905e-05	0.0384688	7.86836e-05	0.0324108
 	 	3.925 - 4.9	0.00241991	8.4904e-05	0.0350856	7.58645e-05	0.0313501
 	 	4.9 - 5.95	0.00193336	6.91478e-05	0.0357657	5.77176e-05	0.0298536
 	 	5.95 - 6.92	0.00165646	6.99817e-05	0.0422476	4.84827e-05	0.0292688
 	 	6.92 - 8.175	0.00125177	5.04597e-05	0.0403106	3.6481e-05	0.0291435
 	 	8.175 - 9.5	0.000816511	3.18542e-05	0.0390125	2.469e-05	0.0302384
 	 	9.5 - 11.2	0.000518553	2.22016e-05	0.0428145	1.59849e-05	0.0308259
 	 	11.2 - 13.325	0.000316268	1.57062e-05	0.049661	1.03041e-05	0.0325802
 	 	13.325 - 16.5	0.000125342	7.95095e-06	0.0634343	3.85388e-06	0.0307471
 	 	16.5 - 19	2.84381e-05	4.61328e-06	0.162222	1.11332e-06	0.039149
 	60 - 80	0.6 - 1.25	0.00233218	0.000162441	0.0696522	8.15823e-05	0.0349811
 	 	1.25 - 1.875	0.00345809	0.000123718	0.0357765	0.000108063	0.0312492
 	 	1.875 - 2.275	0.00365116	0.000206548	0.0565705	0.000109931	0.0301087
 	 	2.275 - 2.875	0.00377675	0.000167408	0.044326	0.00011779	0.0311883
 	 	2.875 - 3.55	0.00338453	0.000143027	0.042259	0.000104427	0.0308543
 	 	3.55 - 4.225	0.0030772	0.000142386	0.0462714	9.13117e-05	0.0296737
 	 	4.225 - 4.95	0.00231655	8.27174e-05	0.0357071	6.7081e-05	0.0289572
 	 	4.95 - 5.75	0.00188179	7.35603e-05	0.0390907	5.61353e-05	0.0298308
 	 	5.75 - 6.625	0.00151538	6.92286e-05	0.0456841	4.53275e-05	0.0299116
 	 	6.625 - 7.725	0.00113781	4.41137e-05	0.0387708	3.41732e-05	0.0300343
 	 	7.725 - 9.325	0.000634145	4.17435e-05	0.0658264	1.87035e-05	0.029494
 	 	9.325 - 11.825	0.000320854	1.67936e-05	0.0523405	9.49649e-06	0.0295976
 	 	11.825 - 14.325	9.09065e-05	1.13394e-05	0.124736	2.8063e-06	0.0308701
 	80 - 100	0.5 - 1.3	0.00339861	0.000149008	0.0438439	0.000143635	0.0422627
 	 	1.3 - 1.7	0.00435482	0.000171715	0.0394311	0.000163446	0.0375322
 	 	1.7 - 2.2	0.00437951	0.000314147	0.071731	0.000156926	0.0358317
 	 	2.2 - 2.675	0.00392829	0.000201929	0.0514039	0.000131074	0.0333667
 	 	2.675 - 3.1	0.00371261	0.000197786	0.053274	0.000120129	0.032357
 	 	3.1 - 3.55	0.0030384	0.00010958	0.0360651	9.49694e-05	0.0312564
 	 	3.55 - 4.05	0.00285536	0.00011679	0.0409021	8.60679e-05	0.0301426
 	 	4.05 - 4.6	0.00228486	9.34954e-05	0.0409195	6.89672e-05	0.0301844
 	 	4.6 - 5.275	0.00181265	7.81862e-05	0.0431335	5.39458e-05	0.0297607
 	 	5.275 - 6.125	0.00152086	6.40914e-05	0.0421415	4.5258e-05	0.0297581
 	 	6.125 - 7.275	0.000855905	4.07621e-05	0.0476246	2.48535e-05	0.0290377
 	 	7.275 - 9.2	0.000470587	2.06339e-05	0.0438472	1.4057e-05	0.0298711
 	 	9.2 - 11.7	0.000119722	1.00701e-05	0.0841127	3.51671e-06	0.0293741
 	100 - 140	0.5 - 1.3	0.00903948	0.000348641	0.0385686	0.000530047	0.0586369
 	 	1.3 - 1.65	0.0103031	0.000518157	0.0502914	0.000404598	0.0392696
 	 	1.65 - 1.95	0.00960582	0.000488104	0.0508134	0.000330826	0.0344401
 	 	1.95 - 2.275	0.00834392	0.000449072	0.0538202	0.000268884	0.0322251
 	 	2.275 - 2.575	0.00852292	0.000311941	0.0366003	0.000268607	0.0315158
 	 	2.575 - 2.9	0.00701739	0.000286432	0.0408175	0.00021123	0.030101
 	 	2.9 - 3.275	0.0058644	0.000248208	0.0423246	0.000173901	0.0296537
 	 	3.275 - 3.675	0.00542723	0.000215933	0.039787	0.000165203	0.0304396
 	 	3.675 - 4.2	0.00392757	0.000150411	0.038296	0.000116049	0.0295472
 	 	4.2 - 4.8	0.00321389	0.000110597	0.0344123	9.87045e-05	0.0307118
 	 	4.8 - 5.725	0.00216391	9.61473e-05	0.0444322	6.54747e-05	0.0302576
 	 	5.725 - 7.075	0.000966424	5.04655e-05	0.0522188	2.82556e-05	0.0292373
 	 	7.075 - 9.575	0.000318258	2.24122e-05	0.0704214	9.62834e-06	0.0302532
 	140 - 180	0.4 - 0.925	0.0110202	0.000613803	0.055698	0.000861293	0.0781557
 	 	0.925 - 1.45	0.0114107	0.000621751	0.0544881	0.000558487	0.048944
 	 	1.45 - 1.775	0.0105188	0.000626829	0.0595915	0.000409593	0.0389393
 	 	1.775 - 2.1	0.00964951	0.000603064	0.0624968	0.000329815	0.0341794
 	 	2.1 - 2.425	0.00764741	0.000372475	0.0487061	0.00024007	0.0313924
 	 	2.425 - 2.825	0.00607602	0.00021731	0.0357651	0.000195918	0.0322445
 	 	2.825 - 3.3	0.00488889	0.000246752	0.0504721	0.00015274	0.0312423
 	 	3.3 - 3.95	0.00301586	0.000165394	0.0548413	8.97178e-05	0.0297487
 	 	3.95 - 5.05	0.00179435	9.47699e-05	0.0528159	5.25183e-05	0.0292688
 	 	5.05 - 7.55	0.000462506	3.28937e-05	0.0711205	1.36662e-05	0.0295481
 	180 - 220	0.4 - 0.75	0.0103491	0.000744369	0.0719262	0.000571413	0.055214
 	 	0.75 - 1.05	0.0108578	0.000867151	0.0798642	0.000476331	0.0438699
 	 	1.05 - 1.325	0.0130073	0.000786515	0.0604674	0.000484052	0.037214
 	 	1.325 - 1.675	0.0106516	0.000546306	0.0512886	0.00036431	0.0342024
 	 	1.675 - 2.075	0.00826291	0.000492403	0.059592	0.0002579	0.0312118
 	 	2.075 - 2.475	0.00624736	0.000424607	0.0679658	0.000190121	0.0304323
 	 	2.475 - 2.925	0.00417629	0.000279584	0.0669456	0.00012484	0.0298927
 	 	2.925 - 3.5	0.0027999	0.000238258	0.0850952	8.58766e-05	0.0306713
 	 	3.5 - 4.4	0.00146596	9.88297e-05	0.0674166	4.26069e-05	0.0290643
 	 	4.4 - 6.9	0.000316157	2.82752e-05	0.0894338	9.32921e-06	0.0295081
 	220 - 260	0.3 - 0.7	0.0118496	0.000828142	0.0698879	0.000935604	0.0789568
 	 	0.7 - 0.975	0.0127273	0.000985573	0.0774375	0.000726571	0.0570874
 	 	0.975 - 1.325	0.0107304	0.000652457	0.0608045	0.000480009	0.0447336
 	 	1.325 - 1.675	0.0100816	0.000534504	0.0530177	0.000392539	0.0389362
 	 	1.675 - 2.15	0.00689166	0.000410573	0.0595753	0.00022441	0.0325626
 	 	2.15 - 2.925	0.00342076	0.000226627	0.0662505	0.000102402	0.0299354
 	 	2.925 - 5.425	0.000684275	5.72368e-05	0.0836459	2.126e-05	0.0310694
 	260 - 300	0.3 - 0.675	0.0112595	0.000876564	0.0778509	0.000887867	0.0788548
 	 	0.675 - 0.975	0.0119335	0.0007879	0.0660241	0.000686128	0.0574958
 	 	0.975 - 1.25	0.0116222	0.000612427	0.0526948	0.000535913	0.0461113
 	 	1.25 - 1.625	0.00852817	0.000417883	0.0490002	0.000325955	0.0382209
 	 	1.625 - 2.225	0.00449371	0.000224176	0.0498865	0.000156661	0.0348623
 	 	2.225 - 4.725	0.000948431	6.71222e-05	0.0707718	2.84465e-05	0.0299932
 	300 - 340	0.2 - 0.45	0.00786914	0.00124505	0.15822	0.000526081	0.0668537
 	 	0.45 - 0.7	0.0106338	0.000920619	0.0865746	0.00056972	0.0535761
 	 	0.7 - 0.95	0.0117737	0.000865805	0.0735372	0.000527433	0.0447976
 	 	0.95 - 1.275	0.00939091	0.000620012	0.0660226	0.000361036	0.0384453
 	 	1.275 - 2.55	0.00426318	0.000233514	0.0547747	0.000130329	0.0305708
z 5	0 - 20	0.7 - 1.3	5.529e-05	2.25033e-05	0.407005	4.29463e-06	0.0776746
 	 	1.3 - 2.175	0.000122598	1.37924e-05	0.112501	5.99637e-06	0.0489109
 	 	2.175 - 3.325	0.00015351	1.93062e-05	0.125765	6.60462e-06	0.043024
 	 	3.325 - 4.675	0.000191044	1.29425e-05	0.0677462	5.69748e-06	0.0298228
 	 	4.675 - 8.95	0.000163759	9.1177e-06	0.0556775	5.12711e-06	0.0313088
 	 	8.95 - 17.65	6.99973e-05	4.30408e-06	0.0614892	2.56515e-06	0.0366464
 	 	17.65 - 29.3	3.48574e-06	1.30712e-06	0.37499	3.31477e-07	0.0950951
 	20 - 40	0.6 - 1.23	0.000495021	8.61161e-05	0.173965	1.76812e-05	0.0357181
 	 	1.23 - 1.775	0.000765596	4.70212e-05	0.0614177	2.48167e-05	0.0324149
 	 	1.775 - 2.15	0.000895402	5.86423e-05	0.0654927	2.82204e-05	0.031517
 	 	2.15 - 2.575	0.000960909	7.94908e-05	0.0827245	2.99757e-05	0.0311952
 	 	2.575 - 2.975	0.000991669	5.66819e-05	0.057158	2.95456e-05	0.0297938
 	 	2.975 - 3.425	0.00101103	5.10997e-05	0.0505424	3.04035e-05	0.0300719
 	 	3.425 - 4.025	0.000914688	5.42516e-05	0.0593116	3.04138e-05	0.0332504
 	 	4.025 - 4.825	0.0011345	5.32808e-05	0.0469643	3.46883e-05	0.0305759
 	 	4.825 - 6.05	0.00101557	4.20517e-05	0.0414068	3.17091e-05	0.0312228
 	 	6.05 - 7.75	0.000861001	3.22472e-05	0.0374532	2.6808e-05	0.0311359
 	 	7.75 - 9.55	0.000677804	2.78562e-05	0.0410977	2.34491e-05	0.0345957
 	 	9.55 - 11.625	0.000409475	1.95612e-05	0.0477715	1.32139e-05	0.0322703
 	 	11.625 - 14.125	0.00022672	1.39784e-05	0.061655	7.82586e-06	0.0345178
 	 	14.125 - 18.125	9.71002e-05	7.33203e-06	0.0755099	3.69943e-06	0.0380991
 	 	18.125 - 23.625	2.07158e-05	5.42463e-06	0.261859	7.72478e-07	0.0372893
 	40 - 60	0.6 - 1.175	0.00146697	0.000131493	0.0896352	5.2909e-05	0.0360667
 	 	1.175 - 1.675	0.00163483	7.65114e-05	0.0468009	5.46057e-05	0.0334016
 	 	1.675 - 1.975	0.00176147	8.93534e-05	0.0507265	5.83448e-05	0.0331227
 	 	1.975 - 2.275	0.00196684	9.92535e-05	0.0504634	6.31033e-05	0.0320836
 	 	2.275 - 2.6	0.00200612	0.000119726	0.0596802	6.32353e-05	0.0315212
 	 	2.6 - 3.1	0.0020734	0.00010436	0.0503327	6.22361e-05	0.0300164
 	 	3.1 - 3.925	0.00190572	7.74787e-05	0.0406559	5.72428e-05	0.0300374
 	 	3.925 - 4.9	0.00186631	6.04375e-05	0.0323835	5.60262e-05	0.0300198
 	 	4.9 - 5.95	0.00169169	6.81273e-05	0.0402718	5.12472e-05	0.0302936
 	 	5.95 - 6.92	0.00113048	5.80488e-05	0.0513487	3.5055e-05	0.0310089
 	 	6.92 - 8.175	0.000853172	4.21863e-05	0.0494464	2.54425e-05	0.029821
 	 	8.175 - 9.5	0.000631036	2.74842e-05	0.0435541	1.89729e-05	0.0300662
 	 	9.5 - 11.2	0.000384186	1.8759e-05	0.0488278	1.2027e-05	0.0313052
 	 	11.2 - 13.325	0.000218452	1.2029e-05	0.0550645	6.66365e-06	0.0305039
 	 	13.325 - 16.5	7.53325e-05	6.50838e-06	0.0863954	2.3308e-06	0.0309402
 	 	16.5 - 19	3.06032e-05	4.51691e-06	0.147596	1.19777e-06	0.0391386
 	60 - 80	0.6 - 1.25	0.00183298	0.000138743	0.0756924	6.65769e-05	0.0363217
 	 	1.25 - 1.875	0.00266158	0.000113613	0.0426862	8.91424e-05	0.0334922
 	 	1.875 - 2.275	0.00276475	0.000182509	0.0660128	8.69815e-05	0.0314609
 	 	2.275 - 2.875	0.00266024	0.000140116	0.0526705	8.07626e-05	0.0303592
 	 	2.875 - 3.55	0.00237248	0.000123052	0.0518665	7.08357e-05	0.0298572
 	 	3.55 - 4.225	0.00219463	0.000102149	0.0465449	6.71443e-05	0.0305948
 	 	4.225 - 4.95	0.00190766	8.09186e-05	0.0424176	5.69214e-05	0.0298383
 	 	4.95 - 5.75	0.00155678	6.59329e-05	0.0423521	4.65255e-05	0.0298857
 	 	5.75 - 6.625	0.00106697	8.87905e-05	0.083217	3.43469e-05	0.032191
 	 	6.625 - 7.725	0.000783551	3.97424e-05	0.0507208	2.35576e-05	0.0300651
 	 	7.725 - 9.325	0.000491042	2.6559e-05	0.054087	1.46134e-05	0.0297599
 	 	9.325 - 11.825	0.000209361	1.35946e-05	0.0649338	6.78376e-06	0.0324022
 	 	11.825 - 14.325	7.76126e-05	7.61053e-06	0.098058	2.45455e-06	0.0316256
 	80 - 100	0.5 - 1.3	0.00299093	0.000145253	0.0485643	0.000138681	0.0463673
 	 	1.3 - 1.7	0.00356507	0.000160625	0.0450553	0.000142818	0.0400604
 	 	1.7 - 2.2	0.00340529	0.000151216	0.0444063	0.000120103	0.0352695
 	 	2.2 - 2.675	0.00353339	0.000174942	0.049511	0.000116626	0.0330069
 	 	2.675 - 3.1	0.00267286	0.000166752	0.0623873	8.49084e-05	0.0317669
 	 	3.1 - 3.55	0.00225411	0.000107735	0.0477948	7.27831e-05	0.0322891
 	 	3.55 - 4.05	0.00201824	9.18611e-05	0.0455154	6.13742e-05	0.0304097
 	 	4.05 - 4.6	0.00169337	7.75244e-05	0.0457811	5.49213e-05	0.0324331
 	 	4.6 - 5.275	0.00134215	6.15026e-05	0.0458239	4.19617e-05	0.0312646
 	 	5.275 - 6.125	0.000986994	5.08045e-05	0.0514739	2.9388e-05	0.0297753
 	 	6.125 - 7.275	0.000634194	3.4408e-05	0.0542547	2.0894e-05	0.0329458
 	 	7.275 - 9.2	0.000292488	1.86724e-05	0.06384	9.69876e-06	0.0331595
 	 	9.2 - 11.7	0.00010157	9.58374e-06	0.094356	3.35349e-06	0.0330165
 	100 - 140	0.5 - 1.3	0.00649046	0.000293435	0.0452102	0.000440204	0.0678234
 	 	1.3 - 1.65	0.0074985	0.00044629	0.0595173	0.000323381	0.0431261
 	 	1.65 - 1.95	0.007701	0.000466433	0.0605678	0.000300529	0.0390246
 	 	1.95 - 2.275	0.00658418	0.000396215	0.0601768	0.000218028	0.033114
 	 	2.275 - 2.575	0.00635725	0.000281325	0.0442527	0.000204864	0.0322252
 	 	2.575 - 2.9	0.005072	0.000235986	0.0465271	0.000162046	0.0319492
 	 	2.9 - 3.275	0.00483779	0.000216106	0.0446705	0.000145584	0.0300931
 	 	3.275 - 3.675	0.00394122	0.000198032	0.0502464	0.000120406	0.0305504
 	 	3.675 - 4.2	0.00278501	0.000141218	0.0507065	8.38101e-05	0.0300933
 	 	4.2 - 4.8	0.00251792	0.000121365	0.0482002	7.48562e-05	0.0297293
 	 	4.8 - 5.725	0.00132381	7.57346e-05	0.0572094	3.88799e-05	0.0293696
 	 	5.725 - 7.075	0.000669219	4.38991e-05	0.0655975	1.99846e-05	0.0298625
 	 	7.075 - 9.575	0.00026751	2.00808e-05	0.0750658	8.25744e-06	0.0308678
 	140 - 180	0.4 - 0.925	0.0072166	0.000520371	0.0721074	0.000642527	0.0890345
 	 	0.925 - 1.45	0.00870126	0.000602747	0.0692713	0.000482988	0.0555078
 	 	1.45 - 1.775	0.00793729	0.000561062	0.0706868	0.000325898	0.0410591
 	 	1.775 - 2.1	0.00667896	0.000519055	0.0777149	0.000239779	0.0359006
 	 	2.1 - 2.425	0.0057373	0.00032603	0.0568263	0.000188923	0.032929
 	 	2.425 - 2.825	0.00439523	0.000223404	0.0508288	0.000139693	0.0317828
 	 	2.825 - 3.3	0.00319101	0.000189568	0.0594071	9.6342e-05	0.0301917
 	 	3.3 - 3.95	0.00227396	0.000144732	0.0636475	6.66558e-05	0.0293127
 	 	3.95 - 5.05	0.0010713	6.0872e-05	0.0568209	3.18669e-05	0.0297461
 	 	5.05 - 7.55	0.000375556	2.98426e-05	0.0794624	1.14597e-05	0.030514
 	180 - 220	0.4 - 0.75	0.00794432	0.000667587	0.0840333	0.000653465	0.0822556
 	 	0.75 - 1.05	0.0101073	0.000874138	0.0864859	0.000608915	0.0602451
 	 	1.05 - 1.325	0.00895333	0.000657517	0.0734383	0.000432342	0.0482884
 	 	1.325 - 1.675	0.007531	0.000544948	0.0723607	0.000295588	0.0392495
 	 	1.675 - 2.075	0.00702151	0.000475033	0.0676539	0.000238218	0.0339269
 	 	2.075 - 2.475	0.00420554	0.000358355	0.0852103	0.000132248	0.0314461
 	 	2.475 - 2.925	0.00273649	0.000235882	0.0861988	8.2329e-05	0.0300856
 	 	2.925 - 3.5	0.0018728	0.000189051	0.100946	5.41933e-05	0.028937
 	 	3.5 - 4.4	0.00124884	8.51892e-05	0.0682144	4.042e-05	0.0323659
 	 	4.4 - 6.9	0.000206803	2.18376e-05	0.105596	6.32845e-06	0.0306014
 	220 - 260	0.3 - 0.7	0.00740307	0.00070658	0.0954442	0.000978686	0.1322
 	 	0.7 - 0.975	0.0102281	0.000865481	0.0846178	0.000954626	0.0933336
 	 	0.975 - 1.325	0.00822002	0.000567926	0.0690907	0.000558744	0.0679735
 	 	1.325 - 1.675	0.0073786	0.000480278	0.0650906	0.00037142	0.0503374
 	 	1.675 - 2.15	0.00455551	0.000340577	0.0747615	0.000178513	0.0391863
 	 	2.15 - 2.925	0.00253075	0.000190747	0.0753719	8.6337e-05	0.0341152
 	 	2.925 - 5.425	0.000491211	4.77617e-05	0.0972325	1.47801e-05	0.0300891
 	260 - 300	0.3 - 0.675	0.00772509	0.000704655	0.0912164	0.000697586	0.0903013
 	 	0.675 - 0.975	0.00965307	0.000729851	0.0756082	0.000631106	0.0653788
 	 	0.975 - 1.25	0.00937669	0.000646702	0.0689691	0.00047276	0.0504187
 	 	1.25 - 1.625	0.00649529	0.000461675	0.0710784	0.000262208	0.040369
 	 	1.625 - 2.225	0.0035619	0.000243108	0.0682522	0.000117344	0.0329441
 	 	2.225 - 4.725	0.000688047	5.41981e-05	0.0787708	2.11058e-05	0.0306749
 	300 - 340	0.2 - 0.45	0.00705789	0.00121595	0.172282	0.000541234	0.076685
 	 	0.45 - 0.7	0.00784406	0.000856701	0.109217	0.000468542	0.0597321
 	 	0.7 - 0.95	0.00805355	0.000702995	0.0872901	0.000387666	0.048136
 	 	0.95 - 1.275	0.00799392	0.000573316	0.071719	0.000319663	0.0399883
 	 	1.275 - 2.55	0.00302349	0.000177995	0.0588708	9.61401e-05	0.0317978
z 6	0 - 20	0.7 - 1.3	0.000710558	8.25832e-05	0.116223	2.36686e-05	0.0333098
 	 	1.3 - 2.175	0.000919296	3.52792e-05	0.0383763	2.8751e-05	0.0312751
 	 	2.175 - 3.325	0.00109411	3.20682e-05	0.0293098	3.27627e-05	0.0299446
 	 	3.325 - 4.675	0.00120361	3.20652e-05	0.0266409	3.55964e-05	0.0295748
 	 	4.675 - 8.95	0.00131423	2.49959e-05	0.0190194	3.94376e-05	0.0300081
 	 	8.95 - 17.65	0.000590367	1.25892e-05	0.0213244	2.03517e-05	0.0344731
 	 	17.65 - 29.3	3.2742e-05	1.07254e-05	0.327573	1.33213e-06	0.0406856
 	20 - 40	0.6 - 1.23	0.0015671	0.000160764	0.102587	5.46193e-05	0.0348539
 	 	1.23 - 1.775	0.00164409	6.72763e-05	0.04092	5.29132e-05	0.0321838
 	 	1.775 - 2.15	0.00193171	8.80408e-05	0.0455767	6.16433e-05	0.0319113
 	 	2.15 - 2.575	0.00220169	8.02564e-05	0.0364522	7.11259e-05	0.0323052
 	 	2.575 - 2.975	0.00211254	7.26035e-05	0.0343679	6.76651e-05	0.0320302
 	 	2.975 - 3.425	0.00195863	7.93644e-05	0.0405204	6.18769e-05	0.031592
 	 	3.425 - 4.025	0.00199874	8.3193e-05	0.0416228	6.30798e-05	0.0315598
 	 	4.025 - 4.825	0.00212212	7.07797e-05	0.0333533	7.90658e-05	0.0372579
 	 	4.825 - 6.05	0.00200515	5.67142e-05	0.0282843	7.81608e-05	0.0389801
 	 	6.05 - 7.75	0.00163271	4.43863e-05	0.0271857	6.48207e-05	0.0397013
 	 	7.75 - 9.55	0.00119826	3.19953e-05	0.0267014	4.41388e-05	0.0368357
 	 	9.55 - 11.625	0.000790098	2.77404e-05	0.03511	3.05886e-05	0.0387149
 	 	11.625 - 14.125	0.000486592	1.96546e-05	0.0403923	1.87634e-05	0.0385608
 	 	14.125 - 18.125	0.000196932	1.07776e-05	0.0547275	7.09361e-06	0.0360206
 	 	18.125 - 23.625	3.09344e-05	5.28937e-06	0.170986	1.06188e-06	0.0343269
 	 	23.625 - 29.625	2.40549e-06	2.40927e-06	1.00157	1.13203e-07	0.0470604
 	40 - 60	0.6 - 1.175	0.00170085	0.000128611	0.0756158	5.99915e-05	0.0352715
 	 	1.175 - 1.675	0.00199828	8.59117e-05	0.0429928	7.11993e-05	0.0356303
 	 	1.675 - 1.975	0.00212747	0.000111982	0.0526362	7.40821e-05	0.0348218
 	 	1.975 - 2.275	0.00242799	0.000110917	0.0456826	8.12419e-05	0.0334605
 	 	2.275 - 2.6	0.00237025	0.000109145	0.046048	7.92503e-05	0.0334354
 	 	2.6 - 3.1	0.00239827	0.000110628	0.0461283	8.23882e-05	0.0343532
 	 	3.1 - 3.925	0.00242841	8.99902e-05	0.0370572	0.000103227	0.0425078
 	 	3.925 - 4.9	0.00212637	5.07479e-05	0.023866	9.14652e-05	0.0430148
 	 	4.9 - 5.95	0.00147111	5.98378e-05	0.0406754	5.59259e-05	0.0380163
 	 	5.95 - 6.92	0.00136648	5.6401e-05	0.0412747	4.58333e-05	0.0335412
 	 	6.92 - 8.175	0.00089652	4.43232e-05	0.0494392	3.16562e-05	0.0353101
 	 	8.175 - 9.5	0.000642629	3.61932e-05	0.0563205	2.25323e-05	0.0350627
 	 	9.5 - 11.2	0.000436945	2.07665e-05	0.0475267	1.48688e-05	0.0340291
 	 	11.2 - 13.325	0.000233373	1.81138e-05	0.0776174	8.60296e-06	0.0368635
 	 	13.325 - 16.5	8.46492e-05	7.18937e-06	0.0849313	3.26559e-06	0.0385779
 	 	16.5 - 19	2.08119e-05	4.423e-06	0.212522	7.66724e-07	0.0368406
 	60 - 80	0.6 - 1.25	0.00177667	0.000137944	0.0776418	7.33615e-05	0.0412915
 	 	1.25 - 1.875	0.00228596	0.000102486	0.0448328	8.48576e-05	0.0371212
 	 	1.875 - 2.275	0.0023355	0.000211798	0.0906863	8.87916e-05	0.0380183
 	 	2.275 - 2.875	0.00225314	0.000131138	0.0582025	9.39576e-05	0.0417008
 	 	2.875 - 3.55	0.00224206	0.000123231	0.0549635	9.3589e-05	0.0417425
 	 	3.55 - 4.225	0.00177805	9.95697e-05	0.0559993	7.24543e-05	0.0407492
 	 	4.225 - 4.95	0.00149152	7.40577e-05	0.0496526	6.3344e-05	0.0424695
 	 	4.95 - 5.75	0.00119111	5.93394e-05	0.0498185	4.82912e-05	0.040543
 	 	5.75 - 6.625	0.00081974	4.32048e-05	0.0527056	3.03692e-05	0.0370473
 	 	6.625 - 7.725	0.000582274	3.56455e-05	0.0612178	2.47046e-05	0.0424279
 	 	7.725 - 9.325	0.000348535	2.28865e-05	0.065665	1.46072e-05	0.0419104
 	 	9.325 - 11.825	0.000152593	1.20266e-05	0.0788147	6.03794e-06	0.0395689
 	 	11.825 - 14.325	6.15437e-05	7.55615e-06	0.122777	2.42736e-06	0.0394413
 	80 - 100	0.5 - 1.3	0.00182725	0.000138019	0.0755334	8.98021e-05	0.0491459
 	 	1.3 - 1.7	0.00206289	0.000159894	0.0775098	9.04614e-05	0.0438517
 	 	1.7 - 2.2	0.00201557	0.00013265	0.0658128	9.13025e-05	0.0452987
 	 	2.2 - 2.675	0.00203103	0.000131293	0.0646436	9.24147e-05	0.0455013
 	 	2.675 - 3.1	0.00177528	0.000114154	0.064302	7.71636e-05	0.0434656
 	 	3.1 - 3.55	0.00153707	9.2264e-05	0.0600258	6.44597e-05	0.0419367
 	 	3.55 - 4.05	0.00132261	7.65781e-05	0.0578993	5.68927e-05	0.0430155
 	 	4.05 - 4.6	0.00112051	6.0876e-05	0.054329	4.51523e-05	0.0402963
 	 	4.6 - 5.275	0.000834319	5.20632e-05	0.0624021	3.42906e-05	0.0411002
 	 	5.275 - 6.125	0.000634953	4.00638e-05	0.0630972	2.65885e-05	0.0418748
 	 	6.125 - 7.275	0.000388116	2.7285e-05	0.0703011	1.43468e-05	0.0369652
 	 	7.275 - 9.2	0.000222985	1.64454e-05	0.073751	8.89942e-06	0.0399104
 	 	9.2 - 11.7	5.03306e-05	7.11445e-06	0.141354	2.39756e-06	0.0476361
 	100 - 140	0.5 - 1.3	0.00344276	0.000218091	0.0633478	0.000252099	0.0732258
 	 	1.3 - 1.65	0.00375539	0.000336357	0.0895663	0.000222574	0.0592678
 	 	1.65 - 1.95	0.00373624	0.000272696	0.0729868	0.000198831	0.0532169
 	 	1.95 - 2.275	0.00335155	0.000273948	0.0817378	0.000190916	0.0569636
 	 	2.275 - 2.575	0.0029619	0.000197754	0.0667659	0.000149137	0.0503517
 	 	2.575 - 2.9	0.00245488	0.000170431	0.0694255	0.000129204	0.0526315
 	 	2.9 - 3.275	0.00211541	0.000148375	0.0701402	0.000108025	0.0510656
 	 	3.275 - 3.675	0.00155129	0.000120761	0.0778459	9.17385e-05	0.0591371
 	 	3.675 - 4.2	0.00151299	0.000106011	0.0700675	7.58998e-05	0.0501655
 	 	4.2 - 4.8	0.000916078	7.7002e-05	0.0840562	4.46284e-05	0.0487168
 	 	4.8 - 5.725	0.00059933	4.3022e-05	0.0717835	3.62778e-05	0.0605306
 	 	5.725 - 7.075	0.00033765	3.01882e-05	0.0894069	1.68699e-05	0.0499627
 	 	7.075 - 9.575	0.00012574	1.35414e-05	0.107694	7.55745e-06	0.0601036
 	140 - 180	0.4 - 0.925	0.00249563	0.00028834	0.115538	0.000313436	0.125594
 	 	0.925 - 1.45	0.00305004	0.000376779	0.123533	0.000282894	0.0927511
 	 	1.45 - 1.775	0.00278232	0.000463824	0.166704	0.000209949	0.0754583
 	 	1.775 - 2.1	0.00224985	0.000292013	0.129792	0.000147476	0.065549
 	 	2.1 - 2.425	0.0017821	0.000176505	0.0990432	0.000124732	0.0699919
 	 	2.425 - 2.825	0.00150985	0.000148421	0.098302	9.64647e-05	0.0638903
 	 	2.825 - 3.3	0.00105235	0.000109381	0.103939	7.89781e-05	0.075049
 	 	3.3 - 3.95	0.000809502	6.31088e-05	0.07796	5.98051e-05	0.0738788
 	 	3.95 - 5.05	0.000427246	4.88268e-05	0.114283	2.77687e-05	0.0649945
 	 	5.05 - 7.55	9.97876e-05	1.49703e-05	0.150022	5.19155e-06	0.052026
 	180 - 220	0.4 - 0.75	0.00212442	0.000376255	0.17711	0.000231584	0.10901
 	 	0.75 - 1.05	0.00263139	0.000445767	0.169404	0.000224345	0.0852573
 	 	1.05 - 1.325	0.00235402	0.000317018	0.134671	0.000192519	0.081783
 	 	1.325 - 1.675	0.00130441	0.000222115	0.17028	0.000121713	0.0933085
 	 	1.675 - 2.075	0.0016372	0.000225858	0.137954	0.000133915	0.0817952
 	 	2.075 - 2.475	0.0014638	0.000210725	0.143957	0.000124467	0.0850303
 	 	2.475 - 2.925	0.000731739	0.000140105	0.191469	6.2307e-05	0.0851492
 	 	2.925 - 3.5	0.000980204	0.000131792	0.134454	8.33158e-05	0.0849984
 	 	3.5 - 4.4	0.000281123	4.38995e-05	0.156158	1.94239e-05	0.0690939
 	 	4.4 - 6.9	7.42474e-05	1.45258e-05	0.19564	6.06088e-06	0.0816309
 	220 - 260	0.3 - 0.7	0.0022569	0.000338302	0.149896	0.000419368	0.185816
 	 	0.7 - 0.975	0.00213447	0.000391651	0.183489	0.000295611	0.138494
 	 	0.975 - 1.325	0.00168994	0.000256221	0.151616	0.000211187	0.124967
 	 	1.325 - 1.675	0.00132498	0.00021703	0.1638	0.000141796	0.107018
 	 	1.675 - 2.15	0.000762048	0.000115886	0.152072	8.22542e-05	0.107938
 	 	2.15 - 2.925	0.000612776	9.5435e-05	0.155742	5.32898e-05	0.0869646
 	 	2.925 - 5.425	0.000180752	2.96299e-05	0.163926	2.3419e-05	0.129565
 	260 - 300	0.3 - 0.675	0.00104876	0.000248661	0.2371	0.000120591	0.114985
 	 	0.675 - 0.975	0.0018928	0.000291113	0.1538	0.000176883	0.0934501
 	 	0.975 - 1.25	0.000929893	0.000205451	0.220941	9.91863e-05	0.106664
 	 	1.25 - 1.625	0.00106264	0.000186501	0.175507	0.000123541	0.116258
 	 	1.625 - 2.225	0.000516157	0.00010001	0.193759	6.32292e-05	0.1225
 	 	2.225 - 4.725	0.000156342	2.55793e-05	0.163611	1.74499e-05	0.111614
 	300 - 340	0.2 - 0.45	0.00140132	0.000854443	0.60974	0.000160744	0.114709
 	 	0.45 - 0.7	0.00137355	0.000347574	0.253048	0.000170333	0.124009
 	 	0.7 - 0.95	0.00148242	0.000232323	0.156718	0.000200051	0.134949
 	 	0.95 - 1.275	0.00142214	0.000234447	0.164855	0.000203315	0.142964
 	 	1.275 - 2.55	0.000462695	6.9691e-05	0.15062	6.08909e-05	0.1316

